Complexity Guarantees for Polyak Steps with Momentum

In smooth strongly convex optimization, knowledge of the strong convexity parameter is critical for obtaining simple methods with accelerated rates. In this work, we study a class of methods, based on Polyak steps, where this knowledge is substituted by that of the optimal value, $f_*$. We first show slightly improved convergence bounds than previously known for the classical case of simple gradient descent with Polyak steps, we then derive an accelerated gradient method with Polyak steps and momentum, along with convergence guarantees.

==> figures/LSMadelon.txt <==
iter    gd  apgmu   apg adapt   pol
0.0	5.4374034396208336e10	5.4374034396208336e10	5.4374034396208336e10	5.4374034396208336e10	5.4374034396208336e10
200.0	6.437609718304796e8	3.3053241053932e8	5.045646086052264e6	7.206782882989995e6	1.7713337990376556e6
400.0	2.4947182336578918e8	4.835207254673223e7	1.040742496327852e6	1.1314940924082214e6	107069.56579537691
600.0	1.432753756902255e8	1.0243366937643338e7	209814.24897229587	423069.96042380354	16594.309170788587
800.0	9.503136765062846e7	3.0123437009272776e6	64154.31127878468	133536.64653170516	6967.992867990788
1000.0	6.832303610815592e7	845260.9667504317	42456.07434339825	42470.680508985955	3159.898445446205
1200.0	5.17364351507281e7	271302.8515391185	15259.779950718956	15350.787311780174	664.4489975763055
1400.0	4.061118783096055e7	91805.11144376665	11855.832342847845	6151.395305593456	306.9085937810253
1600.0	3.273847338960146e7	27801.341621270516	9786.477797051672	2489.0673504874135	259.71199273803063
1800.0	2.6948030456588916e7	8715.75965891957	3753.577602697371	1011.2522757920723	99.66646303797995
2000.0	2.2563187261968877e7	2848.9799130308197	3643.4448220492886	436.68474897681824	76.62362006978958
2200.0	1.916538489336102e7	1038.8485157991859	3625.361970405609	206.26042863893053	45.08048765281342
2400.0	1.6482095136426765e7	354.8778168657726	2171.904841282008	103.6257689717803	32.55342155087567
2600.0	1.4328770746973518e7	118.01769364682616	1686.8475361910828	52.514185448857006	8.80131731805102
2800.0	1.2576545475141e7	44.7529572620457	1031.503926397872	25.748874120126516	7.706097934990225
3000.0	1.1133173301357076e7	16.00474074131978	883.4920621873906	12.128173547035772	4.632048372191662
3200.0	9.931238161233228e6	6.399671394086226	999.07236666704	5.594178436406992	4.234167261379412
3400.0	8.920582863781523e6	1.9295972929400023	523.4278767064251	2.571464392840994	3.0115994561207344
3600.0	8.063299249339928e6	0.5856145616372714	498.02340656841614	1.1889488696189119	1.7210643557822323
3800.0	7.330330653929464e6	0.19417554005474358	540.3190597832566	0.5530602109444089	1.033593783581864
4000.0	6.699119626318408e6	0.0668025157572174	389.60436774564903	0.25737575518530775	0.3905038579189295
4200.0	6.151949885198014e6	0.02647333870811508	420.7347156505642	0.11941404531432909	0.11605353847664901
4400.0	5.67475888527515e6	0.013312209716218604	257.8538351668403	0.05536906786403506	0.04410867213550773
4600.0	5.256275082459224e6	0.0042159544831292806	146.06503991339457	0.025736834791473484	0.003738306102718525
4800.0	4.887382766936739e6	0.0017794048754922187	287.33099843778234	0.011984983511865721	0.0021809552611102845
5000.0	4.560648672743957e6	0.0006492485501894407	208.19614990386572	0.005574251977009226	0.0008641652831329338
5200.0	4.269965110235522e6	0.0001769837105030092	82.33307146057314	0.0025824826685720836	0.00010040485881290806
5400.0	4.010278058275218e6	5.935462206707598e-5	159.43012308737286	0.0011905777622587266	7.061169173994131e-5
5600.0	3.777377917330663e6	2.1314817558959476e-5	159.69684304826035	0.0005465960709898354	2.4130312226589012e-5
5800.0	3.567736979560254e6	9.69084021562594e-6	110.10877734512508	0.00025015934181737975	2.830186417668301e-6
6000.0	3.3783820859271954e6	3.845873493446561e-6	117.42441701091002	0.00011412067794935865	4.298705107430578e-7
6200.0	3.206794042183556e6	1.7390935909133987e-6	70.36562413112517	5.1843804385498515e-5	2.767361593214446e-7
6400.0	3.050827569500762e6	6.652365982517949e-7	71.00678306080079	2.3436438254975656e-5	6.23730329607497e-8
6600.0	2.908647148066948e6	2.150453610738623e-7	96.9160291265498	1.0540590096752567e-5	4.270293629815569e-8
6800.0	2.7786752598544867e6	7.003109203651547e-8	56.99145377767934	4.716589160125295e-6	1.4460852071351837e-8
7000.0	2.659550377480795e6	2.2103336050349753e-8	45.5303769386494	2.0993039697714266e-6	1.201283339469228e-8
7200.0	2.5500926676027337e6	9.219775165547617e-9	62.06912063756431	9.286172826250549e-7	5.341803444025572e-9
7400.0	2.449275840880697e6	3.4634695111890323e-9	59.51274288367824	4.078347046743147e-7	3.6543497117236257e-9
7600.0	2.356203929324235e6	1.4935039871488698e-9	47.15901652766195	1.7778540950530441e-7	8.104734661174007e-10
7800.0	2.2700920363776647e6	6.572236088686623e-10	37.70515424503867	7.697587989241583e-8	5.896936272620223e-10
8000.0	2.190250307330645e6	2.722799763432704e-10	35.90667448547822	3.3138462640636135e-8	5.585434337262996e-10
8200.0	2.116070523369814e6	9.197265171678737e-11	39.06795777764671	1.4198462849890348e-8	3.5356606531422585e-10
8400.0	2.0470148433527385e6	2.5352164811920375e-11	36.628308059062306	6.058826329535805e-9	2.971773938043043e-10
8600.0	1.9826063116529214e6	7.844391802791506e-12	25.189246813284058	2.5767121769604273e-9	2.2066615201765671e-10
8800.0	1.9224208244653817e6	3.069544618483633e-12	21.525529918481652	1.0933263183687814e-9	1.0095391189679503e-10
9000.0	1.86608030545415e6	1.2505552149377763e-12	31.13744649206967	4.631601768778637e-10	4.0813574742060155e-11
9200.0	1.8132468880852673e6	5.684341886080801e-13	30.99003455714353	1.9531398720573634e-10	3.444711182964966e-11
9400.0	1.763617939083808e6	-3.410605131648481e-13	19.532137217657123	8.253664418589324e-11	1.4665602066088468e-11
9600.0	1.716921787213146e6	-4.547473508864641e-13	16.324018087863465	3.444711182964966e-11	1.1482370609883219e-11
9800.0	1.6729140455573525e6	-5.684341886080801e-13	22.257107118636895	1.4210854715202004e-11	1.0231815394945443e-11
10000.0	1.6313744348976337e6	-5.684341886080801e-13	21.05283367496179	5.7980287238024175e-12	8.753886504564434e-12
10200.0	1.5921040315458803e6	-1.1368683772161603e-13	16.386537031830926	1.9326762412674725e-12	6.366462912410498e-12
10400.0	1.5549228758638746e6	-3.410605131648481e-13	12.493282425758139	6.821210263296962e-13	1.2505552149377763e-12
10600.0	1.5196678882291806e6	-5.684341886080801e-13	14.307342312417063	1.1368683772161603e-13	7.958078640513122e-13
10800.0	1.4861910478608334e6	-3.410605131648481e-13	18.55873825508786	-3.410605131648481e-13	-1.1368683772161603e-13
11000.0	1.4543577970496053e6	-2.2737367544323206e-13	13.594741575254943	-1.1368683772161603e-13	-1.1368683772161603e-13
11200.0	1.424045639233942e6	-3.410605131648481e-13	9.379586763389739	-3.410605131648481e-13	-2.2737367544323206e-13
11400.0	1.39514290425338e6	-3.410605131648481e-13	12.252534423423526	-5.684341886080801e-13	-3.410605131648481e-13
11600.0	1.3675476581793923e6	-3.410605131648481e-13	13.08662644161393	-3.410605131648481e-13	-3.410605131648481e-13
11800.0	1.3411667385173445e6	-4.547473508864641e-13	10.73943292285162	-3.410605131648481e-13	-3.410605131648481e-13
12000.0	1.3159148984127701e6	-5.684341886080801e-13	7.8963268532692155	-4.547473508864641e-13	-3.410605131648481e-13
12200.0	1.2917140458768103e6	-2.2737367544323206e-13	8.665752330834152	-3.410605131648481e-13	-4.547473508864641e-13
12400.0	1.268492566049184e6	-5.684341886080801e-13	9.9977964107851	-5.684341886080801e-13	-4.547473508864641e-13
12600.0	1.2461847162067182e6	-3.410605131648481e-13	9.53359283813677	-3.410605131648481e-13	-4.547473508864641e-13
12800.0	1.2247300846538807e6	-5.684341886080801e-13	7.8659407530325325	-6.821210263296962e-13	-4.547473508864641e-13
13000.0	1.204073105843009e6	-3.410605131648481e-13	5.732955217255721	-3.410605131648481e-13	-4.547473508864641e-13
13200.0	1.184162625100725e6	-2.2737367544323206e-13	7.193375962001369	-3.410605131648481e-13	-4.547473508864641e-13
13400.0	1.1649515072140573e6	-5.684341886080801e-13	9.15899106301697	-4.547473508864641e-13	-4.547473508864641e-13
13600.0	1.1463962838781162e6	-1.1368683772161603e-13	6.1493523306638735	-4.547473508864641e-13	-4.547473508864641e-13
13800.0	1.1284568356482661e6	-2.2737367544323206e-13	3.921714626941821	-1.1368683772161603e-13	-4.547473508864641e-13
14000.0	1.111096104589711e6	-3.410605131648481e-13	6.4390908206822814	-3.410605131648481e-13	-4.547473508864641e-13
14200.0	1.09427983429007e6	-2.2737367544323206e-13	6.758996464149504	-4.547473508864641e-13	-4.547473508864641e-13
14400.0	1.077976334308702e6	-3.410605131648481e-13	4.934935975812323	-3.410605131648481e-13	-4.547473508864641e-13
14600.0	1.0621562664884345e6	-3.410605131648481e-13	4.808636330763534	-1.1368683772161603e-13	-4.547473508864641e-13
14800.0	1.046792450860728e6	-1.1368683772161603e-13	4.51669688960385	1.1368683772161603e-13	-4.547473508864641e-13
15000.0	1.0318596891400616e6	-3.410605131648481e-13	5.135001929670352	-1.1368683772161603e-13	-4.547473508864641e-13
15200.0	1.0173346040334349e6	-3.410605131648481e-13	5.360845982306159	-4.547473508864641e-13	-4.547473508864641e-13
15400.0	1.0031954927920905e6	-3.410605131648481e-13	3.006601285428701	-1.1368683772161603e-13	-4.547473508864641e-13
15600.0	989422.1936075725	-5.684341886080801e-13	3.089669090231496	-5.684341886080801e-13	-4.547473508864641e-13
15800.0	975995.9636080376	-2.2737367544323206e-13	5.126159906452926	-3.410605131648481e-13	-5.684341886080801e-13
16000.0	962899.3673452901	-6.821210263296962e-13	4.582370953432587	-5.684341886080801e-13	-5.684341886080801e-13
16200.0	950116.1747815626	-3.410605131648481e-13	2.448973622686367	-5.684341886080801e-13	-5.684341886080801e-13
16400.0	937631.2678891257	-3.410605131648481e-13	2.857652024822073	-5.684341886080801e-13	-5.684341886080801e-13
16600.0	925430.555068127	-3.410605131648481e-13	4.0634829423303245	-4.547473508864641e-13	-5.684341886080801e-13
16800.0	913500.8926690716	-5.684341886080801e-13	3.210042585912902	-5.684341886080801e-13	-5.684341886080801e-13
17000.0	901830.0129786886	-1.1368683772161603e-13	2.832278975410759	-3.410605131648481e-13	-5.684341886080801e-13
17200.0	890406.4580917938	-3.410605131648481e-13	3.00937506431319	-2.2737367544323206e-13	-5.684341886080801e-13
17400.0	879219.5191485013	-3.410605131648481e-13	2.2036349831138295	-6.821210263296962e-13	-5.684341886080801e-13
17600.0	868259.1804668847	-5.684341886080801e-13	2.9300837954416465	-5.684341886080801e-13	-5.684341886080801e-13
17800.0	857516.0681462568	-5.684341886080801e-13	3.356980777980766	-2.2737367544323206e-13	-5.684341886080801e-13
18000.0	846981.4027566331	-5.684341886080801e-13	1.481929263127654	-7.958078640513122e-13	-5.684341886080801e-13
18200.0	836646.9557659097	-1.1368683772161603e-13	2.0252910921525427	-3.410605131648481e-13	-5.684341886080801e-13
18400.0	826505.0093887999	-5.684341886080801e-13	3.5872532071067553	-5.684341886080801e-13	-5.684341886080801e-13
18600.0	816548.3195704395	-1.1368683772161603e-13	1.837317893875479	-4.547473508864641e-13	-5.684341886080801e-13
18800.0	806770.081843757	-4.547473508864641e-13	1.4917725257304255	-6.821210263296962e-13	-5.684341886080801e-13
19000.0	797163.8998231811	-3.410605131648481e-13	2.324659580112325	-3.410605131648481e-13	-5.684341886080801e-13
19200.0	787723.7561183273	-5.684341886080801e-13	1.7831154245833432	-3.410605131648481e-13	-5.684341886080801e-13
19400.0	778443.9854705144	-3.410605131648481e-13	2.383184309424564	-3.410605131648481e-13	-5.684341886080801e-13
19600.0	769319.249932154	-3.410605131648481e-13	1.920432943322453	-1.1368683772161603e-13	-5.684341886080801e-13
19800.0	760344.5159246686	-3.410605131648481e-13	0.9404217371487675	-4.547473508864641e-13	-5.684341886080801e-13


==> figures/LSMusk.txt <==
iter    gd  apgmu    apg adapt   pol
0.0	4.331631774448314e6	4.331631774448314e6	4.331631774448314e6	4.331631774448314e6	4.331631774448314e6
200.0	50137.962834576385	24214.751902834145	1706.6845628530132	1966.999256383356	4525.082490745101
400.0	24486.12926681125	8307.89970628979	294.900997479679	471.0949620208133	703.9585016764547
600.0	16070.721199843358	2926.5670936471192	101.01071127023195	151.57224550746358	367.2606313365664
800.0	11932.929863850404	1043.36465342118	40.25692605966978	65.2217837540955	249.14417407256025
1000.0	9425.478882991185	333.1131818985861	16.084012040993542	30.86593329838658	219.15321989147407
1200.0	7736.043757500264	243.70743827978828	9.619261780032446	15.162389874057425	75.87191181894448
1400.0	6528.566932386022	68.12317644779958	6.233094866639846	7.800783603942364	55.6565178183462
1600.0	5631.7126951586215	54.36721991310492	3.804556918703213	4.2060795753099285	15.143852577495181
1800.0	4946.0527519571515	20.304971603533915	2.642119496236461	2.37763654105936	14.286882244274949
2000.0	4409.231046989072	12.764680091066452	1.8532113487793538	1.387146119897153	8.698361574725567
2200.0	3980.1825534342256	4.950573007933457	1.5602507589826757	0.8269258096843544	6.9436677566483525
2400.0	3630.9342239722896	2.9950988779710883	1.1035761232919015	0.5031470509646283	5.1607498452913205
2600.0	3341.932827746477	1.0230504537329068	0.7933052291259344	0.3125756151254393	3.872308122088839
2800.0	3099.2152069391723	0.7661248011635848	0.6839200700703998	0.197175005148722	1.5007245559216074
3000.0	2892.622013931798	0.2719395861034286	0.6178405854734308	0.12560732104540762	1.0519645439379701
3200.0	2714.6358939135057	0.17220349919290356	0.42222447332815705	0.08057001563832955	1.0185976495498608
3400.0	2559.6079546348956	0.07939016602995252	0.35751153704808303	0.05191118198439426	0.24019691525089115
3600.0	2423.2325729332724	0.04829724754176823	0.3263564727895698	0.03348408064425712	0.207653671573496
3800.0	2302.18458721489	0.02042416421068083	0.3250145779684601	0.02152794466121577	0.18740406217025907
4000.0	2193.864667446733	0.011606926582658161	0.1903414630271243	0.013773622582903045	0.0919438925717202
4200.0	2096.217947361509	0.005081262914330864	0.1404796944919724	0.008791285280835837	0.09022665819895792
4400.0	2007.6030289709	0.003663747087387037	0.1798652944009973	0.005607989948316572	0.023466167103975977
4600.0	1926.696116527364	0.0014723708544863712	0.17909892331499577	0.003574000199762395	0.0212151429753078
4800.0	1852.419982558875	0.0008435631415864009	0.1173684111392106	0.0022735648178695556	0.020872897842224347
5000.0	1783.8907148606556	0.0004544021326182701	0.10178994439110056	0.0014424848520491196	0.020267331070812133
5200.0	1720.377353460774	0.0002216434706099335	0.08822842968078248	0.000912277965312569	0.016778433066463094
5400.0	1661.2709825027634	0.00010923636142479154	0.10091027104508044	0.000574784273737805	0.016309808726447272
5600.0	1606.06083536314	6.68022807417401e-5	0.07840064211555386	0.0003603431815122349	0.01483681842719875
5800.0	1554.3156571904062	2.7994452153734528e-5	0.06777963836961476	0.00022448419349530013	0.00493344729076739
6000.0	1505.669048081591	1.8845961506031017e-5	0.050266701604556374	0.00013882958896260789	0.004054675406507613
6200.0	1459.8078484314783	8.81548777442731e-6	0.0594928598564195	8.520801125655453e-5	0.003988647191960126
6400.0	1416.4628696037416	4.7900133210987406e-6	0.054841931568091695	5.192011977328548e-5	0.003405763264510142
6600.0	1375.4014474008225	2.5394776059783908e-6	0.04949854453045077	3.1438741643796675e-5	0.003319340693877848
6800.0	1336.4214229524482	1.4009422670824279e-6	0.04213448937164799	1.894159339599355e-5	0.003166234651303057
7000.0	1299.346249234925	6.646625649864291e-7	0.04096496022427232	1.1367097954462224e-5	0.0027548969791837408
7200.0	1264.0209910321	4.434326115188014e-7	0.020541066713576583	6.798104806193805e-6	0.00227023343302335
7400.0	1230.3090383346084	1.9428540554145002e-7	0.02774461247850013	4.0523911764012155e-6	0.0021910129143236645
7600.0	1198.0893926643962	9.331179740001971e-8	0.031061976716387107	2.40803879592022e-6	0.002125370568080598
7800.0	1167.25441591875	6.851163902865665e-8	0.039846724267732725	1.4267642711729422e-6	0.001986231489951251
8000.0	1137.707954470528	3.158001504743879e-8	0.02556279625116531	8.431157141330914e-7	0.001013874206194032
8200.0	1109.3637691488555	1.4849518947812612e-8	0.01823516352317256	4.970150087046932e-7	0.0007042588741228428
8400.0	1082.1442156788044	1.0142173323401948e-8	0.017612649597680274	2.923418378486531e-7	0.0004254303254356273
8600.0	1055.9791310690089	4.5723993480351055e-9	0.019701706717654588	1.7159368326247204e-7	0.00040845336502570717
8800.0	1030.8048900529034	2.445148084007087e-9	0.01684241142783094	1.0051178378489567e-7	0.0003957320775782591
9000.0	1006.5636024911553	1.4720455965289148e-9	0.018431757420415806	5.875574515812332e-8	0.00029074428837816413
9200.0	983.2024280838962	7.215703590190969e-10	0.01513635439761174	3.4266975035279756e-8	0.00023107317775838965
9400.0	960.6729890644538	4.200160219625104e-10	0.015570202439448622	1.9941779783039237e-8	0.00022786106342209678
9600.0	938.9308650398721	2.2370727492670994e-10	0.012937470025917719	1.1577157010833616e-8	5.605834218158634e-5
9800.0	917.9351569398602	1.1974066183029208e-10	0.013954122834775262	6.70780764266965e-9	3.5579887679659805e-5
10000.0	897.6481093190803	7.207745511550456e-11	0.010434217531695822	3.88047283195192e-9	3.340095585713243e-5
10200.0	878.034782092566	4.297362465877086e-11	0.011584898638460572	2.24272866944375e-9	1.101351483612234e-5
10400.0	859.0627642949289	2.7483793019200675e-11	0.011411935251203431	1.2930740922456607e-9	1.0600307206232173e-5
10600.0	840.7019236802494	1.63140612130519e-11	0.010054645224926162	7.44364569982281e-10	8.892481275779573e-6
10800.0	822.9241869892651	1.0459189070388675e-11	0.008671728382353194	4.3164050111954566e-10	8.156519044177912e-6
11000.0	805.703346540357	6.934897101018578e-12	0.007765569360060454	2.4800783648970537e-10	3.4611101398240862e-6
11200.0	789.014889486351	2.4726887204451486e-12	0.006292536174782981	1.4520651347993407e-10	8.89396090997252e-7
11400.0	772.83584665023	6.0822458181064576e-12	0.00829129297571285	8.319034350279253e-11	7.475418328795058e-7
11600.0	757.1446583151867	1.0629719326971099e-11	0.01039993486742219	5.232436706137378e-11	5.761707484452927e-7
11800.0	741.9210547513856	6.536993168992922e-12	0.007362851899102907	2.4130031306413002e-11	4.885153259692743e-7
12000.0	727.1459495763331	1.2221335055073723e-12	0.005499435443368839	1.8616219676914625e-11	3.574247102733352e-7
12200.0	712.801344328052	6.30961949354969e-12	0.004612532632563671	1.2107648217352107e-11	3.5162412359568407e-7
12400.0	698.8702428642027	1.3500311979441904e-11	0.0065153507624131635	8.327560863108374e-12	3.253144598147628e-7
12600.0	685.336574384452	5.144329406903125e-12	0.0058516505548880104	1.1141310096718371e-11	2.999489652211196e-7
12800.0	672.1851240521949	1.4210854715202004e-12	0.005199739319579066	1.1254996934439987e-11	2.7168510996489204e-7
13000.0	659.4014703183132	5.7696070143720135e-12	0.004733810239855529	5.3717030823463574e-12	2.636113833887066e-7
13200.0	646.9719281785146	3.637978807091713e-12	0.00449077968085021	5.258016244624741e-12	2.303286237292923e-7
13400.0	634.8834976906869	1.0260237104375847e-11	0.00497803872818281	8.810729923425242e-12	2.1934931737632724e-7
13600.0	623.1238171677214	7.759126674500294e-12	0.004842934863205528	5.201172825763933e-12	2.1141502770660736e-7
13800.0	611.6811205355409	8.071765478234738e-12	0.004568064176964981	6.991740519879386e-12	1.9840700815620949e-7
14000.0	600.5441984084737	8.29913915367797e-12	0.0032622737643350774	6.906475391588174e-12	1.5647628970327787e-7
14200.0	589.7023624904157	7.645439836778678e-12	0.0026762371099664506	3.410605131648481e-12	1.5359660210378934e-7
14400.0	579.1454129556328	7.077005648170598e-12	0.0037421407689066655	4.121147867408581e-12	1.435692240647768e-7
14600.0	568.8636085080016	6.0538241086760536e-12	0.004279333383266248	4.234834705130197e-12	1.398082360992703e-7
14800.0	558.8476388465851	6.849631972727366e-12	0.0037744086460804738	6.110667527536862e-12	1.3203074900047795e-7
15000.0	549.0885993034474	4.888534022029489e-12	0.003089213885488107	1.1453948900452815e-11	1.166215213288524e-7
15200.0	539.5779674421362	2.8421709430404007e-12	0.001959486479250927	5.9401372709544376e-12	1.1526449839038833e-7
15400.0	530.3075814283666	3.552713678800501e-12	0.002749423604569756	6.934897101018578e-12	1.102734756841528e-7
15600.0	521.2696200103192	5.6274984672199935e-12	0.003126947547002601	7.105427357601002e-12	1.0614175494083611e-7
15800.0	512.4565839557783	6.45172804070171e-12	0.0026003402441006074	1.0629719326971099e-11	1.020108584270929e-7
16000.0	503.8612788183736	3.950617610826157e-12	0.002431056501194462	2.6716406864579767e-12	9.224095265381038e-8
16200.0	495.47679891045385	1.9326762412674725e-12	0.00285589072257153	5.115907697472721e-12	6.310725098046532e-8
16400.0	487.2965123798687	5.087485988042317e-12	0.00253550867728336	8.782308213994838e-12	5.1355527830310166e-8
16600.0	479.3140472936104	5.6274984672199935e-12	0.0017757502557458338	6.281197784119286e-12	4.8100474714374286e-8
16800.0	471.52327864324405	6.508571459562518e-12	0.0018237773935823043	4.632738637155853e-12	4.229207206662977e-8
17000.0	463.9183161954109	7.702283255639486e-12	0.002132597123136293	4.064304448547773e-12	4.117714524909388e-8
17200.0	456.4934931185973	7.30437932361383e-12	0.002186479606990588	6.650680006714538e-12	3.981267582275905e-8
17400.0	449.24335532214417	4.177991286269389e-12	0.0020160827340873766	4.718003765447065e-12	3.653673275039182e-8
17600.0	442.1626514515255	3.126388037344441e-12	0.0017429668345698701	7.87281351222191e-12	1.3106358665027074e-8
17800.0	435.2463234899796	5.7696070143720135e-12	0.001646765184659671	2.6716406864579767e-12	1.2789428183168638e-8
18000.0	428.4894979179076	4.718003765447065e-12	0.0015560787494166561	2.2453150450019166e-12	1.2048985809087753e-8
18200.0	421.8874773890248	3.126388037344441e-12	0.0013848070126414314	4.888534022029489e-12	1.1835908253488014e-8
18400.0	415.4357328845842	5.7411853049416095e-12	0.0019595116382902233	4.035882739117369e-12	1.142129235631728e-8
18600.0	409.1298963117426	1.0828671292983927e-11	0.002046328551671195	4.490630090003833e-12	8.314117394547793e-9
18800.0	402.9657535119633	6.224354365258478e-12	0.001525369534647325	4.803268893738277e-12	8.04379851615522e-9
19000.0	396.9392376533107	4.121147867408581e-12	0.0008534375461692889	2.9558577807620168e-12	4.346588866610546e-9
19200.0	391.0464229774787	6.110667527536862e-12	0.0007983979322148116	4.860112312599085e-12	3.9522660699731205e-9
19400.0	385.2835188790713	1.5063505998114124e-12	0.0013464998688448304	1.7621459846850485e-12	3.865608277919819e-9
19600.0	379.64686429388456	4.604316927725449e-12	0.0019216524654268596	5.6274984672199935e-12	3.7180711842665914e-9
19800.0	374.1329223763756	3.666400516522117e-12	0.0011871532302336618	5.9685589803848416e-12	2.597857928776648e-9


==> figures/LSSonar.txt <==
iter    gd  apgmu    apg adapt   pol
0.0	758419.2747248393	758419.2747248393	758419.2747248393	758419.2747248393	758419.2747248393
20.0	33239.77511074165	20092.740145943022	5551.438303081792	6057.056135124967	8894.531745748001
40.0	12928.887633672424	2832.7009185934535	837.7135934510329	1157.807679191823	1786.513261342319
60.0	7364.227005410724	620.7986531559828	282.64999323112	362.7686565649482	622.6317034858977
80.0	4907.892538912212	198.93602661202215	95.06653208633531	166.23625434794954	182.07304141290155
100.0	3568.644440590462	65.00257197228191	29.519614135270977	75.75781591130323	60.81951580944408
120.0	2737.787181921623	13.82187169402851	18.41322131070796	34.10392933899532	38.807666403119036
140.0	2177.044220172344	5.607506468969369	11.118781262084035	15.607489975287827	16.40943006641509
160.0	1776.3881120225055	1.934130016201344	8.459359958923535	7.181546307641774	10.996430378348087
180.0	1478.3555453346278	0.7827441794283416	5.643527184044153	3.3503731807542607	9.516055035404413
200.0	1250.0029456313537	0.28941752658835895	3.906159208631159	1.5868944867106336	4.674317375922975
220.0	1071.0397703250774	0.10196143455303996	2.366326511952998	0.7705138113109768	4.258001493750605
240.0	928.2470210617047	0.03887654364421422	1.4105332546095681	0.38617335102896533	1.0185035272851053
260.0	812.6208123544994	0.014083354630606948	1.6180758373036994	0.19829593555844127	0.6826815255580669
280.0	717.8069178962796	0.005122847353440818	1.3880413856863072	0.10245592075795429	0.605848368579629
300.0	639.1923530767353	0.0024019157872530172	1.0203911700565342	0.05223948347714469	0.5122415649872423
320.0	573.3517361410205	0.0008017784088210078	0.35298146333756364	0.026003419105158798	0.4119508243908143
340.0	517.695130871987	0.0004248906907733385	0.40541280461237506	0.012622417701585675	0.33645955533786065
360.0	470.2355077149922	0.00014527199777347732	0.533214525059158	0.005994025659738611	0.2727773070015118
380.0	429.43011716560204	7.110589745451534e-5	0.5440003371147739	0.0028006180019488625	0.07240702283494471
400.0	394.0692205424126	2.3953901184370352e-5	0.3441723791603195	0.0012941074008310238	0.05294747080638018
420.0	363.1961752966622	1.0853215876238664e-5	0.1848803507286405	0.000593573757335264	0.01341369291953498
440.0	336.04889629410513	3.8074796648857046e-6	0.11634435504812046	0.0002706108440335697	0.008138770842201382
460.0	312.01626942436224	1.6464376457747676e-6	0.1712791000331535	0.00012258600471426462	0.0013665321030700284
480.0	290.6052585844553	6.976182973517098e-7	0.21119992104575402	5.510585592816142e-5	0.0011404432623507432
500.0	271.4158054881855	3.106236974304011e-7	0.18293945185204308	2.455827773673036e-5	0.00042808013719053406
520.0	254.12149899897366	1.3165723800057094e-7	0.11928131875944104	1.085217750329548e-5	0.00037076383301126725
540.0	238.45457269530914	5.1226599850906496e-8	0.0620086662093442	4.7612933471441465e-6	0.00028221414806495204
560.0	224.19418525116873	2.0080925366983138e-8	0.05758633619327469	2.077753769924584e-6	0.000184466812960693
580.0	211.15721360881116	8.229598336129129e-9	0.08377800797989465	9.030172876123288e-7	8.012665895051896e-5
600.0	199.19098436540986	3.431047446156299e-9	0.10004769029975336	3.9106817695255813e-7	4.7009939343922724e-5
620.0	188.1675099330116	1.4132055525806209e-9	0.06974277527796602	1.6874407293698823e-7	3.576965688267819e-5
640.0	177.9788994898539	5.796820801151625e-10	0.028115581791588795	7.252845790617357e-8	3.2676602295111934e-5
660.0	168.5336915542644	2.412221533631964e-10	0.031268256390113436	3.1047143522755505e-8	2.8204637253281817e-5
680.0	159.75391266443256	1.0050626997326617e-10	0.05854548445878294	1.3237290374945587e-8	1.7096357161960896e-5
700.0	151.57271031817658	4.197175940134912e-11	0.055449905939390476	5.623256527087506e-9	1.4837145364765547e-5
720.0	143.9324416665661	1.6719070572435157e-11	0.0248041927442344	2.3813910843273334e-9	1.3745879634541325e-5
740.0	136.78312507895697	6.572520305780927e-12	0.011655957114591331	1.005965089007077e-9	1.3219998571400993e-5
760.0	130.0811815035823	2.6787461138155777e-12	0.024758837788105836	4.240447992742702e-10	2.9385274942228534e-6
780.0	123.788407934574	1.2008172234345693e-12	0.038977152147829486	1.7845280808614916e-10	1.87881507685006e-6
800.0	117.87113730166013	5.329070518200751e-13	0.030687241497894036	7.489830977647216e-11	1.644070813711096e-6
820.0	112.2995485019631	2.3447910280083306e-13	0.016772100208761742	3.137046178380842e-11	8.645576983212777e-7
840.0	107.04709768371492	1.2079226507921703e-13	0.01012011151011194	1.3152146038919454e-11	6.950420257112455e-7
860.0	102.09004771821631	7.815970093361102e-14	0.011027230858708492	5.4782844927103724e-12	2.123069933190891e-7
880.0	97.40707740289659	6.394884621840902e-14	0.016234977526856653	2.2950530365051236e-12	9.170056358698275e-8
900.0	92.97895558987977	6.394884621840902e-14	0.021426775677191756	9.450218385609332e-13	7.506320542916001e-8
920.0	88.78826833600812	4.973799150320701e-14	0.018221299286601322	3.623767952376511e-13	4.0312606586212496e-8
940.0	84.81918948118121	3.552713678800501e-14	0.008060516376552584	1.9184653865522705e-13	3.4634659584753535e-8
960.0	81.05728690634515	4.973799150320701e-14	0.0036777694523877358	9.237055564881302e-14	1.2555723571949784e-8
980.0	77.48935819786212	9.237055564881302e-14	0.008809456791830428	9.237055564881302e-14	1.0112806592132983e-8
1000.0	74.10329062740996	7.815970093361102e-14	0.013677261352505354	7.105427357601002e-15	3.2323512755283446e-9
1020.0	70.88794130620462	7.815970093361102e-14	0.01082534452651629	1.2079226507921703e-13	1.6524595025657618e-9
1040.0	67.8330341365405	9.237055564881302e-14	0.005890125552390657	1.0658141036401503e-13	1.2577103802868805e-9
1060.0	64.92907079977778	2.1316282072803006e-14	0.0051342032782102365	4.973799150320701e-14	1.13210063545921e-9
1080.0	62.16725351769224	2.1316282072803006e-14	0.007151721284138546	9.237055564881302e-14	9.926353072842176e-10
1100.0	59.53941772709067	2.1316282072803006e-14	0.007470943339406233	6.394884621840902e-14	5.876685804651061e-10
1120.0	57.037973134514026	6.394884621840902e-14	0.005640293433266663	7.815970093361102e-14	2.547224653426383e-10
1140.0	54.65585188354073	4.973799150320701e-14	0.004289308904809275	9.237055564881302e-14	1.2096990076315706e-10
1160.0	52.38646278378081	4.973799150320701e-14	0.00399281031256038	1.0658141036401503e-13	9.3599794581678e-11
1180.0	50.2236507273332	6.394884621840902e-14	0.004626009387983743	4.973799150320701e-14	2.2389201603800757e-11
1200.0	48.16166056320622	9.237055564881302e-14	0.005581566417468764	6.394884621840902e-14	1.468691834816127e-11
1220.0	46.1951048188369	7.815970093361102e-14	0.005290067514756913	9.237055564881302e-14	1.2441603303159354e-11
1240.0	44.31893475543506	4.973799150320701e-14	0.0031512457602147492	2.1316282072803006e-14	1.1162626378791174e-11
1260.0	42.52841432438381	4.973799150320701e-14	0.001382599151661168	2.1316282072803006e-14	5.7482907322992105e-12
1280.0	40.819096658363414	3.552713678800501e-14	0.002058721987530987	7.815970093361102e-14	4.980904577678302e-12
1300.0	39.18680278609572	7.815970093361102e-14	0.004247938823205288	7.815970093361102e-14	3.630873379734112e-12
1320.0	37.627602305375014	6.394884621840902e-14	0.004930208677969006	2.1316282072803006e-14	3.076650045841234e-12
1340.0	36.13779578731495	2.1316282072803006e-14	0.002991083450119447	1.3500311979441904e-13	2.6503244043851737e-12
1360.0	34.71389871667092	6.394884621840902e-14	0.0008411235027878661	7.815970093361102e-14	2.2808421817899216e-12
1380.0	33.3526267999651	6.394884621840902e-14	0.0009460451077600851	3.552713678800501e-14	1.9255708139098715e-12
1400.0	32.05088249566722	6.394884621840902e-14	0.0025798006925654704	3.552713678800501e-14	8.313350008393172e-13
1420.0	30.805742639772397	9.237055564881302e-14	0.0032426175943598423	2.1316282072803006e-14	1.7763568394002505e-13
1440.0	29.614447056278486	1.0658141036401503e-13	0.002308089831693394	9.237055564881302e-14	1.2079226507921703e-13
1460.0	28.474388055783812	3.552713678800501e-14	0.0013002730940101515	6.394884621840902e-14	4.973799150320701e-14
1480.0	27.38310073715669	7.815970093361102e-14	0.00124087808261919	4.973799150320701e-14	2.1316282072803006e-14
1500.0	26.338254017266543	4.973799150320701e-14	0.0016586454383613614	6.394884621840902e-14	2.1316282072803006e-14
1520.0	25.33764232238766	3.552713678800501e-14	0.001795647887043117	4.973799150320701e-14	2.1316282072803006e-14
1540.0	24.379177882320512	7.815970093361102e-14	0.0014791223246319873	7.105427357601002e-15	2.1316282072803006e-14
1560.0	23.460883574733224	7.815970093361102e-14	0.0010728435911389056	1.0658141036401503e-13	2.1316282072803006e-14
1580.0	22.58088627278442	7.815970093361102e-14	0.0010449235924099298	3.552713678800501e-14	2.1316282072803006e-14
1600.0	21.737410653987986	1.0658141036401503e-13	0.0014186656331602876	7.815970093361102e-14	2.1316282072803006e-14
1620.0	20.92877343254242	4.973799150320701e-14	0.0016251094548280776	6.394884621840902e-14	2.1316282072803006e-14
1640.0	20.15337798105859	4.973799150320701e-14	0.0011615070506749703	6.394884621840902e-14	2.1316282072803006e-14
1660.0	19.409709310956124	7.815970093361102e-14	0.0004649637821287911	2.1316282072803006e-14	2.1316282072803006e-14
1680.0	18.69632938365897	6.394884621840902e-14	0.00044430024815511615	7.815970093361102e-14	2.1316282072803006e-14
1700.0	18.011872727341135	2.1316282072803006e-14	0.0010958998949703869	6.394884621840902e-14	2.1316282072803006e-14
1720.0	17.355042336229808	6.394884621840902e-14	0.001459244322482789	9.237055564881302e-14	-7.105427357601002e-15
1740.0	16.72460583152931	3.552713678800501e-14	0.0010734014181039697	9.237055564881302e-14	-7.105427357601002e-15
1760.0	16.119391864854045	4.973799150320701e-14	0.0005089458145661752	4.973799150320701e-14	-7.105427357601002e-15
1780.0	15.53828674667681	-2.1316282072803006e-14	0.0003504768945177261	3.552713678800501e-14	-7.105427357601002e-15
1800.0	14.98023128378886	3.552713678800501e-14	0.0005369618768682471	-7.105427357601002e-15	-7.105427357601002e-15
1820.0	14.444217811068334	4.973799150320701e-14	0.0007817130069085465	9.237055564881302e-14	-7.105427357601002e-15
1840.0	13.929287404061263	6.394884621840902e-14	0.0008996622520882624	9.237055564881302e-14	-7.105427357601002e-15
1860.0	13.434527259947068	6.394884621840902e-14	0.0007646914283228057	1.0658141036401503e-13	-7.105427357601002e-15
1880.0	12.959068235449472	4.973799150320701e-14	0.0004602885678153257	3.552713678800501e-14	-7.105427357601002e-15
1900.0	12.50208253112826	7.105427357601002e-15	0.0003020948198653173	4.973799150320701e-14	-7.105427357601002e-15
1920.0	12.062781512307033	3.552713678800501e-14	0.00043973240088490684	6.394884621840902e-14	-7.105427357601002e-15
1940.0	11.640413657623675	6.394884621840902e-14	0.0006188043710650959	4.973799150320701e-14	-7.105427357601002e-15
1960.0	11.234262626856541	4.973799150320701e-14	0.000555597276822084	7.815970093361102e-14	-7.105427357601002e-15
1980.0	10.843645440304194	7.815970093361102e-14	0.00036862570735962663	7.815970093361102e-14	-7.105427357601002e-15


==> figures/LSSonareasy.txt <==
iter    gd  apg pol
0.0	19.886665575158617	19.886665575158617	19.886665575158617
1.0	4.122044516591406	4.122044516591406	6.224970617552648
2.0	2.9173512249963083	2.9173512249963083	2.997482905206412
3.0	2.144557235699882	1.9536369600480525	1.5507864104855882
4.0	1.6068911557015295	1.226679682029447	0.8513615546188273
5.0	1.219050806960726	0.7135166591705842	0.5482373341276912
6.0	0.9327368940489427	0.37610605154064447	0.2836023141032189
7.0	0.7180492124809585	0.1729642124414883	0.16578268001570873
8.0	0.5552953497571509	0.064694567039838	0.08080941131094788
9.0	0.43092753073089063	0.01726252586428756	0.03531984285788847
10.0	0.3353283054498024	0.0038278933905917523	0.018969135142055116
11.0	0.2615112790573004	0.005395904685231212	0.012382194282692494
12.0	0.2043134900267094	0.010398775312858044	0.005952978276314358
13.0	0.15986988891884102	0.013356127917956373	0.002308174758912207
14.0	0.12525854366958855	0.01297304382695641	0.0013395833691383086
15.0	0.09825385988243851	0.010182489018476737	0.0009535954885657727
16.0	0.07715076128384957	0.006575624972287253	0.0004945774509652612
17.0	0.060637001115728895	0.0034433173576833287	0.0002956117956796067
18.0	0.04769900891512702	0.001412203146365254	0.00014053483115383791
19.0	0.03755162915497934	0.0005001376484086162	4.9112527871431055e-5
20.0	0.02958519342677368	0.000368790354914994	3.102514458142025e-5
21.0	0.023325353653613545	0.0005913865088553738	2.1312559389752295e-5
22.0	0.018402420653290896	0.0008338355898254157	1.2903099431582632e-5
23.0	0.014527849230140166	0.0009246174162278464	9.244714380907126e-6
24.0	0.011476136265588632	0.0008385920808509084	5.102313032079309e-6
25.0	0.009070843058415878	0.0006381757937474752	3.5976935230941365e-6
26.0	0.0071737749181348676	0.0004105383178067967	1.7202981585917598e-6
27.0	0.005676587030549074	0.0002238606879683136	6.22986215503829e-7
28.0	0.004494260719354104	0.0001093077508369511	3.830942512106361e-7
29.0	0.0035600253453162978	6.389217475244457e-5	2.738925279910376e-7
30.0	0.0028213999999220363	6.441562545766999e-5	1.550320227750035e-7
31.0	0.002237104223908215	8.303042735735566e-5	1.1279455414126005e-7
32.0	0.0017746442393673512	9.832849901525442e-5	5.519517909391425e-8
33.0	0.001408425030130278	9.989349626060573e-5	2.384760167117861e-8
34.0	0.0011182722918081645	8.7335516442133e-5	1.2905863489010017e-8
35.0	0.0008882742257370069	6.631251400301963e-5	8.873260126662785e-9
36.0	0.0007058731923823558	4.407366635428289e-5	4.157915789448907e-9
37.0	0.0005611527470676947	2.621621788923001e-5	1.2710232866197657e-9
38.0	0.00044627760084758883	1.5270457358607104e-5	9.067890882619167e-10
39.0	0.0003550533805385392	1.0875803632792724e-5	5.235474276332752e-10
40.0	0.0002825803157562312	1.0877702115053012e-5	3.866178488465266e-10
41.0	0.00022498062680442743	1.2633264673933553e-5	1.936379945277622e-10
42.0	0.00017918378682213465	1.4018519666203488e-5	9.788903021501483e-11
43.0	0.0001427572635206431	1.391722612886781e-5	4.873479397815572e-11
44.0	0.00011377302560688918	1.2217721032437012e-5	2.3712587449153943e-11
45.0	9.070219340490127e-5	9.490021544156235e-6	1.2015277661703294e-11
46.0	7.233185154054134e-5	6.554703500860626e-6	6.501021942995067e-12
47.0	5.7699324264470775e-5	4.115852280328625e-6	3.149258631651719e-12
48.0	4.604021904652811e-5	2.552650181453231e-6	1.2543299732215019e-12
49.0	3.674733220493387e-5	1.8841927296175953e-6	7.176481631177012e-13
50.0	2.933812881633635e-5	1.863970463533704e-6	5.306866057708248e-13


==> figures/LSSonareasy1e-2.txt <==
iter    gd  apg pol pol2
0.0	15.85178552047605	15.85178552047605	15.85178552047605	15.85178552047605
1.0	2.0091046983482026	2.0091046983482026	4.519156266824272	2.2248395468210247
2.0	1.3040861197395888	1.3040861197395888	1.6655537727624665	2.1947582601658775
3.0	0.9748923648013244	0.9014452753280184	0.8001834202327682	0.8936079286963734
4.0	0.7910280371397884	0.6722521994544195	0.8001834202327682	0.8936079286963734
5.0	0.6728119383548341	0.5268797022090754	0.4283166375780101	0.5902470002841849
6.0	0.5885465888202108	0.422693623657894	0.41020145215533477	0.5902470002841849
7.0	0.5242282321540157	0.34335759444378455	0.17953459927716353	0.43302057468522803
8.0	0.4728761109738431	0.28124321976230826	0.17953459927716353	0.43302057468522803
9.0	0.4305825613641179	0.23130968336950253	0.12888733371433259	0.3333972975071111
10.0	0.39494382763477587	0.1902287912180789	0.11564555897972495	0.3333972975071111
11.0	0.36437550015323317	0.15604929060463735	0.10041934004149633	0.26413086288904264
12.0	0.337780552445738	0.12757637714333092	0.10041934004149633	0.26413086288904264
13.0	0.31437132557172487	0.10390542895646226	0.07916888215708529	0.21332149045774385
14.0	0.2935658829379828	0.08425809737168755	0.07916888215708529	0.21332149045774385
15.0	0.2749238768515476	0.06796933136201333	0.05797712870407978	0.17471240571684143
16.0	0.2581050943179686	0.05449052151937539	0.05797712870407978	0.17471240571684143
17.0	0.2428417859262222	0.04337563763032071	0.03151159990933117	0.1446282927890854
18.0	0.2289197208561442	0.034260797134335386	0.020022076214977425	0.1446282927890854
19.0	0.21616493495313782	0.02684555017086776	0.020022076214977425	0.12074364221429823
20.0	0.2044342816203022	0.020876754859385782	0.019041915867894055	0.12074364221429823
21.0	0.19360857391504105	0.016135070335620005	0.018886720019039238	0.10150459326872263
22.0	0.18358752398665112	0.012425237623201468	0.0162022192087945	0.10150459326872263
23.0	0.17428595000718006	0.009570921632643392	0.0162022192087945	0.08582832721235434
24.0	0.1656308910672475	0.0074134207156493215	0.012690894131092367	0.08582832721235434
25.0	0.15755938229486643	0.005812455366940306	0.012690894131092367	0.0729347944930061
26.0	0.15001671696403163	0.004647151349910228	0.010890187248254524	0.0729347944930061
27.0	0.14295507274049446	0.003816025699843628	0.010890187248254524	0.06224689850489873
28.0	0.13633241374823557	0.003235711713643896	0.00862933254533993	0.06224689850489873
29.0	0.13011160413007272	0.0028388343804435223	0.00862933254533993	0.05332838092405745
30.0	0.12425968565509815	0.002571668858305509	0.00862933254533993	0.05332838092405745
31.0	0.1187472839504935	0.002392062499645853	0.005545707560318691	0.045843569524613104
32.0	0.113548116605666	0.002267792690367587	0.005545707560318691	0.045843569524613104
33.0	0.10863858272160587	0.002175266071567261	0.005545707560318691	0.03953037545043947
34.0	0.10399741814454311	0.0020983403834149428	0.002378063070470615	0.03953037545043947
35.0	0.09960540410284557	0.0020270728635591873	0.002378063070470615	0.034181634094468505
36.0	0.09544511958840873	0.001956314688844829	0.0022918262997964067	0.034181634094468505
37.0	0.09150072981960955	0.0018842071281868211	0.0022918262997964067	0.02963187950506918
38.0	0.08775780465645333	0.0018107320856348696	0.0018472926397654632	0.02963187950506918
39.0	0.08420316202759448	0.001736497103346002	0.0018472926397654632	0.02574776293803005
40.0	0.0808247323588378	0.0016618943593373903	0.0015011158248761092	0.02574776293803005
41.0	0.07761144072592097	0.0015866897601615193	0.0015011158248761092	0.02242097954608191
42.0	0.07455310403693449	0.0015100056616261792	0.0015011158248761092	0.02242097954608191
43.0	0.07164034101595029	0.001430588094240015	0.0010907567749509628	0.019562961122065126
44.0	0.06886449313510257	0.001347213146198456	0.0010907567749509628	0.019562961122065126
45.0	0.06621755494697568	0.0012590899879947326	0.0010907567749509628	0.017100837581152106
46.0	0.06369211251767237	0.0011661517028531687	0.0008394985488184847	0.017100837581152106
47.0	0.061281288864774686	0.0010691754972993461	0.0008394985488184847	0.01497432615347627
48.0	0.05897869547251666	0.0009697258656946595	0.0007578827098546626	0.01497432615347627
49.0	0.05677838909577315	0.0008699556047975232	0.0007578827098546626	0.013133309544946625
50.0	0.05467483318043076	0.000772323239081496	0.0005887981668055708	0.013133309544946625
51.0	0.05266286332462977	0.0006792903867649525	0.0005887981668055708	0.011535932797191784
52.0	0.050737656286746535	0.000593052716560516	0.0003128922297261916	0.011535932797191784
53.0	0.04889470211452451	0.0005153398989259372	0.00017110007440535036	0.010147095373387316
54.0	0.04712977902773674	0.00044729993848413585	0.00017110007440535036	0.010147095373387316
55.0	0.045438930735937744	0.00038946631119141095	0.00017110007440535036	0.008937247589871244
56.0	0.043818445914717064	0.00034179474044426783	9.692098430802432e-5	0.008937247589871244
57.0	0.042264839599602144	0.00030375038735486193	9.692098430802432e-5	0.007881423611293847
58.0	0.04077483628735146	0.00027442462067872597	8.032230202759116e-5	0.007881423611293847
59.0	0.03934535456064148	0.00025266197748963215	8.032230202759116e-5	0.0069584598559711
60.0	0.03797349307476949	0.00023718127085237128	8.032230202759116e-5	0.0069584598559711
61.0	0.03665651776449619	0.00022667924169561537	6.345808707441947e-5	0.0061503598018703975
62.0	0.035391850146049286	0.00021991008640065424	6.345808707441947e-5	0.0061503598018703975
63.0	0.03417705660393344	0.0002157390373318524	5.842625364649301e-5	0.005441775166685536
64.0	0.03300983856493245	0.00021317231340933773	5.842625364649301e-5	0.005441775166685536
65.0	0.03188802347276365	0.00021136863132054096	4.554337370521466e-5	0.004819580157398251
66.0	0.03080955648652628	0.0002096387325210003	1.2670942530101925e-5	0.004819580157398251
67.0	0.029772492834554187	0.00020743903612752135	1.2670942530101925e-5	0.004272520566803273
68.0	0.02877499076269996	0.00020436392917888568	1.1405880611770058e-5	0.004272520566803273
69.0	0.027815305022598658	0.0002001389623129679	1.1405880611770058e-5	0.0037909233723325553
70.0	0.026891780851197034	0.0001946150134357616	9.287654789913447e-6	0.0037909233723325553
71.0	0.026002848397891132	0.00018776188467906074	9.287654789913447e-6	0.0033664554759906817
72.0	0.02514701756008142	0.0001796591327323238	9.287654789913447e-6	0.0033664554759906817
73.0	0.024322873191910954	0.00017048222827664716	6.244572084312949e-6	0.0029919225366885627
74.0	0.023529070654456197	0.00016048316809147423	6.244572084312949e-6	0.0029919225366885627
75.0	0.022764331678750027	0.00014996603673766984	6.244572084312949e-6	0.002661100650689807
76.0	0.022027440515788754	0.00013925931319014317	3.312984097725291e-6	0.002661100650689807
77.0	0.021317240350133604	0.00012868760008877267	3.312984097725291e-6	0.0023685950525036414
78.0	0.02063262995592674	0.00011854573114256084	2.5784957211616444e-6	0.0023685950525036414
79.0	0.01997256057610164	0.00010907787371916555	2.5784957211616444e-6	0.002109721126922759
80.0	0.019336033007328002	0.00010046342815472897	2.5784957211616444e-6	0.002109721126922759
81.0	0.018722094874815687	9.281046468778698e-5	1.5647563422760413e-6	0.0018804039104001191
82.0	0.01812983808250812	8.615638526920932e-5	1.5647563422760413e-6	0.0018804039104001191
83.0	0.01755839642547863	8.047465820593125e-5	1.2589204314572555e-6	0.0016770929676173107
84.0	0.01700694335248243	7.568596894458324e-5	1.2589204314572555e-6	0.0016770929676173107
85.0	0.01647468986765732	7.167198104651717e-5	1.2589204314572555e-6	0.0014966900959221263
86.0	0.01596088256128758	6.82900441293377e-5	7.930809502454395e-7	0.0014966900959221263
87.0	0.01546480176040288	6.538750714613073e-5	7.930809502454395e-7	0.0013364877662451757
88.0	0.014985759790734354	6.281467352309278e-5	6.915651713512716e-7	0.0013364877662451757
89.0	0.01452309934225049	6.0435772587297265e-5	6.915651713512716e-7	0.0011941165773585727
90.0	0.014076191931115645	5.8137568136551465e-5	6.352350925276085e-7	0.0011941165773585727
91.0	0.013644436451487607	5.5835377050339474e-5	6.352350925276085e-7	0.0010675002988973503
92.0	0.013227257811091242	5.34763618571521e-5	5.050893612246199e-7	0.0010675002988973503
93.0	0.012824105644967831	5.104004004508056e-5	5.050893612246199e-7	0.0009548173215163658
94.0	0.012434453102241338	4.8536062634552124e-5	5.050893612246199e-7	0.0009548173215163658
95.0	0.012057795701125862	4.5999476320668364e-5	2.569081622993963e-7	0.0008544675310020455
96.0	0.011693650247762699	4.348389027075683e-5	2.569081622993963e-7	0.0008544675310020455
97.0	0.011341553814799843	4.1053188480022484e-5	2.0143498469238352e-7	0.0007650437857449344
98.0	0.01100106277592916	3.8772615259752286e-5	2.0143498469238352e-7	0.0007650437857449344
99.0	0.010671751892869397	3.6700168544623324e-5	2.0143498469238352e-7	0.0006853073107007113
100.0	0.010353213451537835	3.487922971978641e-5	1.415873418508795e-7	0.0006853073107007113
101.0	0.010045056444383471	3.3333227566600954e-5	7.223346054630042e-8	0.0006141664312520057
102.0	0.009746905796067296	3.206289025659004e-5	3.56300156045819e-8	0.0006141664312520057
103.0	0.009458401629870883	3.104631702899319e-5	2.1579829478923784e-8	0.0005506581616367967
104.0	0.00917919857239835	3.0241748413706304e-5	9.274664591885085e-9	0.0005506581616367967
105.0	0.008908965094298171	2.959258315882174e-5	9.274664591885085e-9	0.0004939322383676892
106.0	0.008647382884885202	2.903392890019063e-5	9.274664591885085e-9	0.0004939322383676892
107.0	0.008394146258692281	2.849981665864476e-5	6.21248541499142e-9	0.0004432372521065986
108.0	0.008148961592098436	2.7930173537971115e-5	6.21248541499142e-9	0.0004432372521065986
109.0	0.007911546788315293	2.7276731704217738e-5	6.21248541499142e-9	0.00039790858409238794
110.0	0.007681630769115655	2.6507235986628075e-5	3.0228723968406257e-9	0.00039790858409238794
111.0	0.007458952991797663	2.560756569547351e-5	3.0228723968406257e-9	0.0003573578972813074
112.0	0.007243262989969246	2.4581669818335428e-5	2.346884020454354e-9	0.0003573578972813074
113.0	0.0070343199368347875	2.344948911692235e-5	2.346884020454354e-9	0.0003210639693276285
114.0	0.006831892229737457	2.2243268906541047e-5	2.346884020454354e-9	0.0003210639693276285
115.0	0.006635757094799688	2.1002826642080308e-5	1.1750804773669188e-9	0.00028856468565763294
116.0	0.006445700210565564	1.9770414685149618e-5	1.1750804773669188e-9	0.00028856468565763294
117.0	0.0062615153496257125	1.858580903602025e-5	9.116341015413809e-10	0.00025945003712779524
118.0	0.006083004037254813	1.748216898000976e-5	9.116341015413809e-10	0.00025945003712779524
119.0	0.005909975226163988	1.6483068997708017e-5	9.116341015413809e-10	0.0002333559889553527
120.0	0.005742244986512102	1.5600926790648728e-5	4.941986819773092e-10	0.0002333559889553527
121.0	0.005579636210377714	1.483686544867524e-5	4.941986819773092e-10	0.00020995910641752324
122.0	0.005421978329937849	1.4181877212804395e-5	3.829452310810666e-10	0.00020995910641752324
123.0	0.005269107048641919	1.3619019890942496e-5	3.829452310810666e-10	0.00018897183879684754
124.0	0.0051208640847151266	1.3126287011999693e-5	3.829452310810666e-10	0.00018897183879684754
125.0	0.00497709692635917	1.267975431940016e-5	1.5717094292710954e-10	0.00017013837664725528
126.0	0.0048376585980556275	1.225661637271891e-5	1.5717094292710954e-10	0.00017013837664725528
127.0	0.004702407437412681	1.1837780353962657e-5	1.2523471148995213e-10	0.0001532310090579525
128.0	0.004571206882023615	1.1409768378545238e-5	1.2523471148995213e-10	0.0001532310090579525
129.0	0.004443925265841919	1.0965781420457787e-5	1.2205125798914196e-10	0.00013804691751118092
130.0	0.0043204356245940545	1.0505884147971045e-5	8.920553185021163e-11	0.00013804691751118092
131.0	0.004200615509790451	1.0036368693677744e-5	8.920553185021163e-11	0.000124405351418444
132.0	0.004084346810910189	9.568437364437798e-6	6.958433829140631e-11	0.000124405351418444
133.0	0.00397151558536013	9.116403257625194e-6	6.958433829140631e-11	0.00011214513770485546
134.0	0.0038620118958323513	8.695640591138698e-6	6.958433829140631e-11	0.00011214513770485546
135.0	0.003755729654703943	8.320523061433605e-6	3.4492853018264213e-11	0.0001011224830766988
136.0	0.0036525664751394515	8.002570947462928e-6	3.4492853018264213e-11	0.0001011224830766988
137.0	0.0035524235285766537	7.748990098255248e-6	3.4492853018264213e-11	9.12090329898696e-5
138.0	0.003455205408292805	7.561733721850317e-6	1.688649220454863e-11	9.12090329898696e-5
139.0	0.003360819998766029	7.4371571117115565e-6	1.688649220454863e-11	8.229015599270362e-5
140.0	0.0032691783505551797	7.36627229169784e-6	1.3480550009603576e-11	8.229015599270362e-5
141.0	0.0031801945604448267	7.335549974785138e-6	1.3480550009603576e-11	7.426342612282255e-5
142.0	0.0030937856566080058	7.328165375408702e-6	1.1070477867747286e-11	7.426342612282255e-5
143.0	0.003009871488554916	7.3255464427823824e-6	1.1070477867747286e-11	6.703727951729022e-5
144.0	0.0029283746216477446	7.309060773952325e-6	9.469758310842735e-12	6.703727951729022e-5
145.0	0.002849220235971117	7.261672079428294e-6	9.469758310842735e-12	6.052982439186394e-5
146.0	0.00277233602936211	7.169408269280808e-6	7.606804075521723e-12	6.052982439186394e-5
147.0	0.002697652124408423	7.0225091255426975e-6	7.606804075521723e-12	5.46677861654743e-5
148.0	0.0026251009792361835	6.816158889311197e-6	7.019496095495015e-12	5.46677861654743e-5
149.0	0.00255461730191775	6.5507537219122725e-6	7.019496095495015e-12	4.9385571758708835e-5
150.0	0.0024861379683378537	6.2317010796064665e-6	5.522915458300304e-12	4.9385571758708835e-5
151.0	0.002419601943362437	5.868792787744326e-6	5.522915458300304e-12	4.4624439077933786e-5
152.0	0.002354950205164741	5.475231602103392e-6	4.22128998422977e-12	4.4624439077933786e-5
153.0	0.002292125672570533	5.066418886645607e-6	1.7537082896978973e-12	4.0331759394218736e-5
154.0	0.0022310731352868096	4.6586265074477495e-6	1.7537082896978973e-12	4.0331759394218736e-5
155.0	0.002171739186890953	4.267678379576978e-6	1.7537082896978973e-12	3.64603618423498e-5
156.0	0.002114072160459779	3.907757013532631e-6	1.3364864770437634e-12	3.64603618423498e-5
157.0	0.002058022066720122	3.5904298427702486e-6	1.3364864770437634e-12	3.296795054907875e-5
158.0	0.0020035405346192636	3.3239620194081e-6	1.3364864770437634e-12	3.296795054907875e-5
159.0	0.0019505807542035125	3.1129502582327717e-6	1.049160758270773e-12	2.9816586051278904e-5
160.0	0.001899097421712792	2.958279818665588e-6	1.049160758270773e-12	2.9816586051278904e-5
161.0	0.0018490466867926436	2.857377181975096e-6	1.049160758270773e-12	2.6972223662546924e-5
162.0	0.0018003861017346079	2.8047071114478683e-6	1.049160758270773e-12	2.6972223662546924e-5
163.0	0.001753074572661939	2.7924463745776507e-6	9.141576384763539e-13	2.4404302306102466e-5
164.0	0.0017070723125738319	2.8112582883821347e-6	9.141576384763539e-13	2.4404302306102466e-5
165.0	0.0016623407961768866	2.851092275157896e-6	7.132072710192006e-13	2.2085378112990384e-5
166.0	0.0016188427164220975	2.901939770483253e-6	7.132072710192006e-13	2.2085378112990384e-5
167.0	0.0015765419426834182	2.954490535334031e-6	7.132072710192006e-13	1.9990797738955735e-5
168.0	0.0015354034805037386	3.0006496618550926e-6	4.745093207247919e-13	1.9990797738955735e-5
169.0	0.0014953934328494345	3.0338932903717364e-6	4.745093207247919e-13	1.809840695576881e-5
170.0	0.001456478962807095	3.0494582965445716e-6	4.745093207247919e-13	1.809840695576881e-5
171.0	0.0014186282576658105	3.0443763812115776e-6	3.284039706841213e-13	1.6388290579039122e-5
172.0	0.0013818104943281728	3.017374900160519e-6	3.284039706841213e-13	1.6388290579039122e-5
173.0	0.0013459958059967025	2.9686747811119574e-6	1.7252865802674933e-13	1.4842540253523495e-5
174.0	0.0013111552500821855	2.899719788285182e-6	9.103828801926284e-14	1.4842540253523495e-5
175.0	0.0012772607772875144	2.812871502611003e-6	9.103828801926284e-14	1.3445047016613643e-5
176.0	0.001244285201818629	2.7111012590452788e-6	9.103828801926284e-14	1.3445047016613643e-5
177.0	0.0012122021726763688	2.5977047719560886e-6	4.884981308350689e-14	1.2181315915960056e-5
178.0	0.0011809861459890492	2.4760581729399433e-6	4.884981308350689e-14	1.2181315915960056e-5
179.0	0.00115061235834224	2.349426639458585e-6	3.930189507173054e-14	1.1038300256949185e-5
180.0	0.0011210568010668887	2.2208294956360675e-6	3.930189507173054e-14	1.1038300256949185e-5
181.0	0.0010922961954500376	2.0929593178564687e-6	3.863576125695545e-14	1.0004253345075043e-5
182.0	0.0010643079688279489	1.9681476284283406e-6	3.863576125695545e-14	1.0004253345075043e-5
183.0	0.0010370702315329883	1.8483664836477232e-6	3.064215547965432e-14	9.068595816508207e-6
184.0	0.0010105617546543044	1.735253719603591e-6	3.064215547965432e-14	9.068595816508207e-6
185.0	0.0009847619485872094	1.6301496870152477e-6	3.064215547965432e-14	8.221796870211406e-6
186.0	0.0009596508423375116	1.5341347392450189e-6	2.7977620220553945e-14	8.221796870211406e-6
187.0	0.0009352090635499355	1.448059182118655e-6	2.7977620220553945e-14	7.455267904354912e-6
188.0	0.000911417819239313	1.3725604410819159e-6	2.1760371282653068e-14	7.455267904354912e-6
189.0	0.0008882588771899069	1.308065451288698e-6	2.1760371282653068e-14	6.761267220545264e-6
190.0	0.000865714548004215	1.2547793526440643e-6	2.1760371282653068e-14	6.761267220545264e-6
191.0	0.0008437676677715	1.212664147098863e-6	1.4210854715202004e-14	6.132814614145943e-6
192.0	0.000822401581336285	1.1814128340059682e-6	1.4210854715202004e-14	6.132814614145943e-6
193.0	0.0008016001261428318	1.1604255345520897e-6	1.2656542480726785e-14	5.563614795978111e-6
194.0	0.0007813476166338429	1.148794217975535e-6	1.2656542480726785e-14	5.563614795978111e-6
195.0	0.0007616288291816264	1.1453018933238468e-6	1.1324274851176597e-14	5.0479887057086614e-6
196.0	0.0007424289875361811	1.1484406783335288e-6	1.1324274851176597e-14	5.0479887057086614e-6
197.0	0.0007237337487655537	1.156451175932105e-6	9.325873406851315e-15	4.580811881815805e-6
198.0	0.0007055291896740368	1.1673833266723221e-6	9.325873406851315e-15	4.580811881815805e-6
199.0	0.0006878017936780001	1.179176576826535e-6	9.325873406851315e-15	4.157459147391407e-6
200.0	0.0006705384381266999	1.1897550824535585e-6	6.8833827526759706e-15	4.157459147391407e-6
201.0	0.0006537263820463046	1.197131908936555e-6	6.8833827526759706e-15	3.7737549385408187e-6
202.0	0.0006373532542955918	1.1995149995502885e-6	6.8833827526759706e-15	3.7737549385408187e-6
203.0	0.000621407042117772	1.1954071332809235e-6	2.6645352591003757e-15	3.4259286956217494e-6
204.0	0.0006058760800720098	1.1836922408914319e-6	2.6645352591003757e-15	3.4259286956217494e-6
205.0	0.0005907490393348702	1.1637012609089226e-6	1.9984014443252818e-15	3.1105747790860505e-6
206.0	0.0005760149173537066	1.1352521209762045e-6	1.9984014443252818e-15	3.1105747790860505e-6
207.0	0.0005616630278428847	1.0986603073970258e-6	1.9984014443252818e-15	2.8246164458511913e-6
208.0	0.0005476829911090775	1.0547186442000367e-6	1.3322676295501878e-15	2.8246164458511913e-6
209.0	0.0005340647246943053	1.0046472000979634e-6	1.3322676295501878e-15	2.565273457211248e-6
210.0	0.000520798434325842	9.500164492859398e-7	1.1102230246251565e-15	2.565273457211248e-6
211.0	0.0005078746051607741	8.926487848892606e-7	1.1102230246251565e-15	2.330032952135852e-6
212.0	0.000495283993315665	8.345050428459899e-7	1.1102230246251565e-15	2.330032952135852e-6
213.0	0.00048301761767266527	7.775637471674202e-7	6.661338147750939e-16	2.1166232420100073e-6
214.0	0.00047106675194963366	7.237012347172112e-7	6.661338147750939e-16	2.1166232420100073e-6
215.0	0.00045942291702671945	6.745806677699306e-7	4.440892098500626e-16	1.9229902279427336e-6
216.0	0.000448077873521191	6.315571863257929e-7	4.440892098500626e-16	1.9229902279427336e-6
217.0	0.0004370236145987416	5.956051876143675e-7	4.440892098500626e-16	1.7472761739689702e-6
218.0	0.00042625235901838643	5.6727204511553e-7	4.440892098500626e-16	1.7472761739689702e-6
219.0	0.00041575654439629517	5.466606272097607e-7	4.440892098500626e-16	1.5878005941161177e-6
220.0	0.0004055288206870067	5.334409047819122e-7	4.440892098500626e-16	1.5878005941161177e-6
221.0	0.0003955620438707008	5.268889196052839e-7	4.440892098500626e-16	1.4430430377299075e-6
222.0	0.0003858492698416427	5.259495341469744e-7	4.440892098500626e-16	1.4430430377299075e-6
223.0	0.00037638374848891765	5.29317879527369e-7	4.440892098500626e-16	1.3116275796587473e-6
224.0	0.0003671589179650159	5.355333079215541e-7	2.220446049250313e-16	1.3116275796587473e-6
225.0	0.00035816839913493936	5.430790526173013e-7	2.220446049250313e-16	1.1923088449883323e-6
226.0	0.00034940599019916974	5.504806852574262e-7	2.220446049250313e-16	1.1923088449883323e-6
227.0	0.00034086566148561204	5.563968565880373e-7	0.0	1.0839594113409845e-6
228.0	0.00033254155040385314	5.596966319298957e-7	0.0	1.0839594113409845e-6
229.0	0.000324427956558182	5.595189271900836e-7	0.0	9.855584479634416e-7
230.0	0.0003165193370107122	5.553110029588026e-7	0.0	9.855584479634416e-7
231.0	0.00030881030169327417	5.468445514189568e-7	0.0	8.961814734753659e-7
232.0	0.00030129560896097196	5.342095221738674e-7	0.0	8.961814734753659e-7
233.0	0.0002939701612825196	5.177873285688861e-7	0.0	8.149911137067534e-7
234.0	0.00028682900106469233	4.982063861458386e-7	0.0	8.149911137067534e-7
235.0	0.0002798673066042312	4.7628395583032557e-7	0.0	7.412287628127956e-7
236.0	0.0002730803881643151	4.529589543444956e-7	0.0	7.412287628127956e-7
237.0	0.0002664636841720469	4.292207276268556e-7	0.0	6.742070572940406e-7
238.0	0.0002600127575302924	4.060387512883068e-7	0.0	6.742070572940406e-7
239.0	0.0002537232920445387	3.842978602008884e-7	0.0	6.133030829857944e-7
240.0	0.00024759108895633375	3.6474296583044463e-7	0.0	6.133030829857944e-7
241.0	0.00024161206358286336	3.4793634284824293e-7	0.0	5.579522392995528e-7
242.0	0.00023578224205933473	3.342295624708669e-7	0.0	5.579522392995528e-7
243.0	0.00023009775817772748	3.237510550757605e-7	0.0	5.076426994321537e-7
244.0	0.000224554850322356	3.1640921660525123e-7	0.0	5.076426994321537e-7
245.0	0.00021914985849869062	3.119099667436842e-7	0.0	4.619104037040245e-7
246.0	0.00021387922144877614	3.097868130907955e-7	0.0	4.619104037040245e-7
247.0	0.00020873947385613434	3.0944078455164004e-7	0.0	4.203345376208034e-7
248.0	0.00020372724363149075	3.10187135532658e-7	0.0	4.203345376208034e-7
249.0	0.00019883924928287833	3.1130547117896867e-7	0.0	3.8253344647465326e-7
250.0	0.0001940722973605702	3.120899190189874e-7	0.0	3.8253344647465326e-7
251.0	0.0001894232799808382	3.1189616356286365e-7	0.0	3.481609365252325e-7
252.0	0.00018488917242209801	3.1018251411829567e-7	0.0	3.481609365252325e-7
253.0	0.00018046703079255266	3.065427014448119e-7	0.0	3.169029392235956e-7
254.0	0.0001761539897660036	3.007287061596031e-7	0.0	3.169029392235956e-7
255.0	0.00017194726038627373	2.926626132548904e-7	0.0	2.884744856324062e-7
256.0	0.000167844127934913	2.8243719008003154e-7	0.0	2.884744856324062e-7
257.0	0.0001638419498621868	2.703055650421504e-7	0.0	2.626169774977427e-7
258.0	0.00015993815377846055	2.566610259879809e-7	0.0	2.626169774977427e-7
259.0	0.00015613023550486993	2.420084912468923e-7	0.0	2.390957134501548e-7
260.0	0.00015241575718127898	2.2692964396497928e-7	0.0	2.390957134501548e-7
261.0	0.00014879234542819475	2.1204402567143177e-7	0.0	2.176976523493579e-7
262.0	0.00014525768956374918	1.9796854644482664e-7	0.0	2.176976523493579e-7
263.0	0.0001418095398724173	1.852778950262035e-7	0.0	1.9822939023583785e-7
264.0	0.00013844570592236316	1.7446821320987738e-7	0.0	1.9822939023583785e-7
265.0	0.00013516405493430028	1.6592615414978695e-7	0.0	1.8051532646445878e-7
266.0	0.00013196251019453875	1.599050842848726e-7	0.0	1.8051532646445878e-7
267.0	0.00012883904951710434	1.565097393907422e-7	0.0	1.6439600480921968e-7
268.0	0.00012579170374671378	1.556901279009537e-7	0.0	1.6439600480921968e-7
269.0	0.00012281855530860142	1.5724491930768636e-7	0.0	1.4972661266376974e-7
270.0	0.00011991773679653761	1.608340005621045e-7	0.0	1.4972661266376974e-7
271.0	0.00011708742960370166	1.6599933716499038e-7	0.0	1.3637561879775717e-7
272.0	0.00011432586259263466	1.7219280823432825e-7	0.0	1.3637561879775717e-7
273.0	0.00011163131080138555	1.7880927249969147e-7	0.0	1.2422354234153943e-7
274.0	0.00010900209418895912	1.8522283884436774e-7	0.0	1.2422354234153943e-7
275.0	0.00010643657641495885	1.9082413493798356e-7	0.0	1.1316183501364208e-7
276.0	0.00010393316365475691	1.9505633597205474e-7	0.0	1.1316183501364208e-7
277.0	0.00010149030344774879	1.974478005539737e-7	0.0	1.0309187037371714e-7
278.0	9.91064835793587e-5	1.9763939507200234e-7	0.0	1.0309187037371714e-7
279.0	9.678023099279898e-5	1.954049175800776e-7	0.0	9.392402700036939e-8
280.0	9.451011073391413e-5	1.9066346923501953e-7	0.0	9.392402700036939e-8
281.0	9.229472492400248e-5	1.834831186986463e-7	0.0	8.557685671206627e-8
282.0	9.013271176283588e-5	1.7407573937866516e-7	0.0	8.557685671206627e-8
283.0	8.802274455854686e-5	1.6278343517583949e-7	0.0	7.797633161388262e-8
284.0	8.596353078660357e-5	1.500574755564088e-7	0.0	7.797633161388262e-8
285.0	8.395381117254352e-5	1.3643109819660992e-7	0.0	7.10551610882959e-8
286.0	8.19923588033511e-5	1.2248789449387232e-7	0.0	7.10551610882959e-8
287.0	8.007797826148355e-5	1.0882772372156069e-7	0.0	6.475217162460467e-8
288.0	7.820950478443223e-5	9.603222173026893e-8	0.0	6.475217162460467e-8
289.0	7.638580344648815e-5	8.46319545555474e-8	0.0	5.9011746600390325e-8
290.0	7.460576836471056e-5	7.507712007637224e-8	0.0	5.9011746600390325e-8
291.0	7.286832192665571e-5	6.771345240075277e-8	0.0	5.378331446870277e-8
292.0	7.117241403786778e-5	6.276462483079115e-8	0.0	5.378331446870277e-8
293.0	6.951702139290639e-5	6.032202870542847e-8	0.0	4.90208882375498e-8
294.0	6.790114676458181e-5	6.034233956953017e-8	0.0	4.90208882375498e-8
295.0	6.632381831450651e-5	6.265280516615235e-8	0.0	4.468264536150457e-8
296.0	6.478408891985588e-5	6.696373278103351e-8	0.0	4.468264536150457e-8
297.0	6.328103552277753e-5	7.288724335197116e-8	0.0	4.073054626907435e-8
298.0	6.181375849378945e-5	7.996101936136313e-8	0.0	4.073054626907435e-8
299.0	6.038138101582824e-5	8.767552306387927e-8	0.0	3.7129990415607494e-8
300.0	5.898304848273028e-5	9.550301416361151e-8	0.0	3.7129990415607494e-8
301.0	5.7617927915920575e-5	1.0292665186817374e-7	0.0	3.384950142404364e-8
302.0	5.6285207396200576e-5	1.094680295299355e-7	0.0	3.384950142404364e-8
303.0	5.498409551152328e-5	1.1471164595988625e-7	0.0	3.086044264577481e-8
304.0	5.371382082008935e-5	1.183250595282459e-7	0.0	3.086044264577481e-8
305.0	5.2473631326543924e-5	1.2007376937184233e-7	0.0	2.81367589227699e-8
306.0	5.126279397527078e-5	1.1983021375172598e-7	0.0	2.81367589227699e-8
307.0	5.008059415412269e-5	1.175766364269748e-7	0.0	2.565474255256106e-8
308.0	4.8926335215027095e-5	1.134019311788137e-7	0.0	2.565474255256106e-8
309.0	4.77993380045838e-5	1.074929041333661e-7	0.0	2.3392817904976937e-8
310.0	4.66989404095397e-5	1.0012068485387715e-7	0.0	2.3392817904976937e-8
311.0	4.5624496912921586e-5	9.162324832168167e-8	0.0	2.1331350019693218e-8
312.0	4.4575378164601887e-5	8.238517401615297e-8	0.0	2.1331350019693218e-8
313.0	4.3550970560302105e-5	7.281585823193382e-8	0.0	1.9452468302816328e-8
314.0	4.2550675833918916e-5	6.33274173100773e-8	0.0	1.9452468302816328e-8
315.0	4.157391066161864e-5	5.431346350448507e-8	0.0	1.773990532250025e-8
316.0	4.062010627370327e-5	4.6129826625218584e-8	0.0	1.773990532250025e-8
317.0	3.968870807957714e-5	3.907812806680511e-8	0.0	1.6178854034265555e-8
318.0	3.877917530248354e-5	3.339291487769458e-8	0.0	1.6178854034265555e-8
319.0	3.7890980621568815e-5	2.9232825271563456e-8	0.0	1.4755833666058038e-8
320.0	3.70236098274912e-5	2.6676034492467693e-8	0.0	1.4755833666058038e-8
321.0	3.617656148358073e-5	2.571997592681896e-8	0.0	1.3458571368474281e-8
322.0	3.5349346598101405e-5	2.62851305166123e-8	0.0	1.3458571368474281e-8
323.0	3.454148830472903e-5	2.822247036071701e-8	0.0	1.2275891858593013e-8
324.0	3.3752521551910775e-5	3.1323986071640775e-8	0.0	1.2275891858593013e-8
325.0	3.298199279955227e-5	3.5335609549491664e-8	0.0	1.1197619498304334e-8
326.0	3.222945972480851e-5	3.9971757459511537e-8	0.0	1.1197619498304334e-8
327.0	3.149449093520218e-5	4.4930693832156976e-8	0.0	1.0214488810333933e-8
328.0	3.077666568906956e-5	4.990991042674864e-8	0.0	1.0214488810333933e-8
329.0	3.0075573624221974e-5	5.462077345974592e-8	0.0	9.318060323337818e-9
330.0	2.939081449304659e-5	5.8801763236360216e-8	0.0	9.318060323337818e-9
331.0	2.8721997904934682e-5	6.222973869540738e-8	0.0	8.500648629450325e-9
332.0	2.806874307559326e-5	6.472878966157225e-8	0.0	8.500648629450325e-9
333.0	2.743067858235193e-5	6.617637660077946e-8	0.0	7.755253328411982e-9
334.0	2.6807442127463332e-5	6.650660799856212e-8	0.0	7.755253328411982e-9
335.0	2.61986803054004e-5	6.571064514737657e-8	0.0	7.075497743258552e-9
336.0	2.5604048378147226e-5	6.383436690349242e-8	0.0	7.075497743258552e-9
337.0	2.502321005537489e-5	6.097354598999516e-8	0.0	6.4555729650805915e-9
338.0	2.4455837281278647e-5	5.7266890562956974e-8	0.0	6.4555729650805915e-9
339.0	2.3901610025856e-5	5.288739624020877e-8	0.0	5.890187670942737e-9
340.0	2.3360216082179974e-5	4.803249509244267e-8	0.0	5.890187670942737e-9
341.0	2.2831350869445544e-5	4.291353539187526e-8	0.0	5.374520606338251e-9
342.0	2.2314717240679016e-5	3.7745118142140655e-8	0.0	5.374520606338251e-9
343.0	2.181002529533238e-5	3.27348024242724e-8	0.0	4.904179506937112e-9
344.0	2.131699219676264e-5	2.8073647850845873e-8	0.0	4.904179506937112e-9
345.0	2.0835341995706358e-5	2.3927997805373025e-8	0.0	4.475161352601731e-9
346.0	2.0364805455752588e-5	2.0432830538652524e-8	0.0	4.475161352601731e-9
347.0	1.9905119885921252e-5	1.768691526571331e-8	0.0	4.083819726830029e-9
348.0	1.9456028976794215e-5	1.5749913595541898e-8	0.0	4.083819726830029e-9
349.0	1.9017282639754995e-5	1.4641465817533117e-8	0.0	3.726830621886279e-9
350.0	1.8588636851779583e-5	1.4342212306672764e-8	0.0	3.726830621886279e-9
351.0	1.8169853504224065e-5	1.4796604608235953e-8	0.0	3.401165349359303e-9
352.0	1.776070025449883e-5	1.5917284379440844e-8	0.0	3.401165349359303e-9
353.0	1.736095038218366e-5	1.7590751300033958e-8	0.0	3.104063672765278e-9
354.0	1.6970382649139637e-5	1.9683983332186017e-8	0.0	3.104063672765278e-9
355.0	1.6588781162507615e-5	2.205165183788438e-8	0.0	2.833009382641194e-9
356.0	1.621593524192555e-5	2.4543559629108813e-8	0.0	2.833009382641194e-9
357.0	1.5851639290298536e-5	2.7011937797638552e-8	0.0	2.5857094243519896e-9
358.0	1.549569266656725e-5	2.9318259819888226e-8	0.0	2.5857094243519896e-9
359.0	1.5147899563139333e-5	3.133927739540354e-8	0.0	2.360073469986901e-9
360.0	1.4808068885763248e-5	3.2972023555899455e-8	0.0	2.360073469986901e-9
361.0	1.4476014137398963e-5	3.413760074622019e-8	0.0	2.154195710701856e-9
362.0	1.4151553303420883e-5	3.478363330700063e-8	0.0	2.154195710701856e-9
363.0	1.3834508741483731e-5	3.488533328876997e-8	0.0	1.966339535641737e-9
364.0	1.3524707072276598e-5	3.444519958151204e-8	0.0	1.966339535641737e-9
365.0	1.3221979075606072e-5	3.3491436957078236e-8	0.0	1.7949206565504028e-9
366.0	1.2926159587145492e-5	3.207523113779587e-8	0.0	1.7949206565504028e-9
367.0	1.2637087397848745e-5	3.026707662279193e-8	0.0	1.6384951173620266e-9
368.0	1.2354605157360865e-5	2.8152375985968092e-8	0.0	1.6384951173620266e-9
369.0	1.2078559278316803e-5	2.5826565996922568e-8	0.0	1.4957473037924274e-9
370.0	1.1808799844192919e-5	2.3390025694070005e-8	0.0	1.4957473037924274e-9
371.0	1.1545180518934828e-5	2.0943026868280867e-8	0.0	1.3654757324843558e-9
372.0	1.128755845924978e-5	1.8580967431347517e-8	0.0	1.3654757324843558e-9
373.0	1.1035794227787221e-5	1.6390101276186897e-8	0.0	1.2465868337585562e-9
374.0	1.0789751710982287e-5	1.4443950036024944e-8	0.0	1.2465868337585562e-9
375.0	1.0549298037343391e-5	1.2800526860701211e-8	0.0	1.1380816289374707e-9
376.0	1.031430349729412e-5	1.1500468355407634e-8	0.0	1.1380816289374707e-9
377.0	1.0084641466123756e-5	1.0566114427845719e-8	0.0	1.0390506233193264e-9
378.0	9.860188329158248e-6	1.000152560770573e-8	0.0	1.0390506233193264e-9
379.0	9.64082340759731e-6	9.793388544565573e-9	0.0	9.48662925992494e-10
380.0	9.426428887016058e-6	9.912712206627816e-9	0.0	9.48662925992494e-10
381.0	9.216889747643009e-6	1.0317187326691624e-8	0.0	8.661620309879936e-10
382.0	9.012093695970336e-6	1.0954054108225364e-8	0.0	8.661620309879936e-10
383.0	8.811931098806625e-6	1.1763308549461726e-8	0.0	7.908571575399037e-10
384.0	8.616294917773715e-6	1.2681065975073125e-8	0.0	7.908571575399037e-10
385.0	8.425080647134209e-6	1.3642906582234104e-8	0.0	7.221183651040519e-10
386.0	8.238186251618984e-6	1.4587036467617054e-8	0.0	7.221183651040519e-10
387.0	8.055512106253104e-6	1.545711825201579e-8	0.0	6.59371668376707e-10
388.0	7.876960939068312e-6	1.6204644959216807e-8	0.0	6.59371668376707e-10
389.0	7.702437772261206e-6	1.6790771217856104e-8	0.0	6.020923759564312e-10
390.0	7.531849868458451e-6	1.718753583901389e-8	0.0	6.020923759564312e-10
391.0	7.365106675205624e-6	1.737845822802342e-8	0.0	5.498028698980306e-10
392.0	7.202119772564686e-6	1.73585117391184e-8	0.0	5.498028698980306e-10
393.0	7.042802821155547e-6	1.7133521490464432e-8	0.0	5.020670545974326e-10
394.0	6.887071513084209e-6	1.671904947819769e-8	0.0	5.020670545974326e-10
395.0	6.734843521316591e-6	1.6138862468650927e-8	0.0	4.584872481672164e-10
396.0	6.586038452827125e-6	1.5423088806088003e-8	0.0	4.584872481672164e-10
397.0	6.440577802191427e-6	1.4606184262078159e-8	0.0	4.1870062972293454e-10
398.0	6.298384905623067e-6	1.3724824166061467e-8	0.0	4.1870062972293454e-10
399.0	6.159384896342601e-6	1.28158417211921e-8	0.0	3.8237546462482896e-10


==> figures/Lasso1Musk.txt <==
iter    gd  apg adapt
0.0	139.17643139642473	139.17643139642473	139.17643139642473
100.0	24.22307817899913	4.017179158873333	3.918419596697916
200.0	18.304669322161246	0.9653143581868306	1.2180390999802881
300.0	14.956797984870178	0.2618900220055025	0.515600660761308
400.0	12.624652509007774	0.07876162844941348	0.2167834607528647
500.0	10.880724269262757	0.02585461016936108	0.10394601266034442
600.0	9.511397167283306	0.013353652625895052	0.048423883600577255
700.0	8.426092598795435	0.007306927568549781	0.019587790503081237
800.0	7.541572088031245	0.004515106663276924	0.008037205627104527
900.0	6.80142130713179	0.0029809625349770386	0.003598172047333037
1000.0	6.189548017435271	0.002051756496214807	0.0016662540758289879
1100.0	5.669614666173786	0.0012561358601175243	0.0007070275783433999
1200.0	5.226827928386726	0.0012743322165249538	0.000273507411137075
1300.0	4.843224824593349	0.0009189327594611996	0.0001006570656443273
1400.0	4.505887000998314	0.0004057831958874658	3.650931273568858e-5
1500.0	4.2062329091599935	0.00048042566125161557	1.3618981185459234e-5
1600.0	3.937491007448145	0.0005405142967020993	5.529784459668008e-6
1700.0	3.6966557772260984	0.00025819427877138423	2.557825837357086e-6
1800.0	3.4803998316453004	0.00022743983619477603	1.325438930166456e-6
1900.0	3.284334414848715	0.0001990493042143271	7.109253061798881e-7
2000.0	3.1085691053334017	0.00024013833656510997	3.7008632602919533e-7
2100.0	2.9480852720288055	0.0001384532637018765	1.8463526885170722e-7
2200.0	2.800296608476444	0.00011127615617567699	8.95991263405449e-8
2300.0	2.6634276888411677	0.00011752725232838657	4.2957765344908694e-8
2400.0	2.5363096608931954	9.9795100453548e-5	2.042982316652342e-8
2500.0	2.417992252592569	8.987357217904446e-5	9.580006121723272e-9
2600.0	2.3069863523173666	6.66885188991273e-5	4.405706022225786e-9
2700.0	2.2044401294537437	6.160743187422213e-5	1.985043240892992e-9
2800.0	2.1125729585507855	5.541244341600304e-5	8.809735163595178e-10
2900.0	2.0306645937618697	5.558652519255247e-5	3.8956216030783253e-10
3000.0	1.956524569405758	4.9524862205885256e-5	1.7048762401827844e-10
3100.0	1.8871892729527815	3.190049321233346e-5	7.848655059206067e-11
3200.0	1.8219815635213337	2.8440751037805967e-5	4.419575816427823e-11
3300.0	1.7604209622012235	4.029810247629939e-5	2.9885427466069814e-11
3400.0	1.702123860803411	3.3987100877652665e-5	2.255262643302558e-11
3500.0	1.6467713098074768	1.62913837442602e-5	1.7550405573274475e-11
3600.0	1.5940926038263257	2.372768872760389e-5	1.3869794202037156e-11
3700.0	1.54385175855262	2.503797237807248e-5	1.1695533430611249e-11
3800.0	1.4958432054788346	2.0411041887768988e-5	9.677592061052565e-12
3900.0	1.4498901667192996	1.265544916861927e-5	8.327560863108374e-12
4000.0	1.4058364996847388	1.5446817840825133e-5	7.190692485892214e-12
4100.0	1.3635430807961484	1.9803448495281373e-5	6.252776074688882e-12
4200.0	1.3228852541268026	1.1508080532962595e-5	5.5138116294983774e-12
4300.0	1.2837507987146353	1.0302825046437647e-5	4.760636329592671e-12
4400.0	1.247104061585901	1.2046770493157055e-5	4.277467269275803e-12
4500.0	1.2121474352418176	1.0964084310671751e-5	3.907985046680551e-12
4600.0	1.1785263904917969	8.940818489122648e-6	3.566924533515703e-12
4700.0	1.1461314220631351	1.0421941553317993e-5	3.353761712787673e-12
4800.0	1.1148723930743643	7.568576194216803e-6	3.083755473198835e-12
4900.0	1.0846715842836545	5.703665507894584e-6	2.8990143619012088e-12
5000.0	1.055585123014211	9.717836945810632e-6	2.6290081223123707e-12
5100.0	1.0276193504482762	6.977412937203553e-6	2.3021584638627246e-12
5200.0	1.0006695767763887	3.4220065430190516e-6	2.2026824808563106e-12
5300.0	0.9753963823790173	6.533855682278045e-6	2.0889956431346945e-12
5400.0	0.9511806952297519	7.275831862330051e-6	1.8616219676914625e-12
5500.0	0.9278102914098696	4.330978924826923e-6	1.8047785488306545e-12
5600.0	0.905228009956744	3.6275996961876444e-6	1.8047785488306545e-12
5700.0	0.8833872980923445	4.4771766738449514e-6	1.6342482922482304e-12
5800.0	0.8622731486137951	5.1287003941524745e-6	1.6342482922482304e-12
5900.0	0.8420368713808415	3.71945866106671e-6	1.5063505998114124e-12
6000.0	0.8224534194239652	2.8738765962543766e-6	1.3500311979441904e-12
6100.0	0.8034810278290223	4.025982391908656e-6	1.2931877790833823e-12
6200.0	0.7850857294477862	3.41659642799641e-6	1.3500311979441904e-12
6300.0	0.7672373080577302	2.5094101658851287e-6	1.2079226507921703e-12
6400.0	0.749908252436768	3.3747153054264345e-6	1.0800249583553523e-12
6500.0	0.733073200530086	2.2608540888313655e-6	1.1937117960769683e-12
6600.0	0.7167086213286495	2.200212364300569e-6	1.1937117960769683e-12
6700.0	0.700792593363488	3.620081287181165e-6	9.094947017729282e-13
6800.0	0.685304623282093	2.0871161865443355e-6	1.0800249583553523e-12
6900.0	0.6702255032677868	1.1515327429378885e-6	1.1084466677857563e-12
7000.0	0.6555371943456691	2.322444586866368e-6	8.668621376273222e-13
7100.0	0.6412227279265608	2.528563754822244e-6	8.952838470577262e-13
7200.0	0.6272661208477075	2.0075194271385044e-6	7.531752999057062e-13
7300.0	0.6136523008135413	1.089612027271869e-6	7.958078640513122e-13
7400.0	0.6003670401219949	1.4361489917291692e-6	8.952838470577262e-13
7500.0	0.5874031724962663	2.429596975161985e-6	8.384404281969182e-13
7600.0	0.5747495010956953	1.5141458220568893e-6	8.384404281969182e-13
7700.0	0.5623875608460622	6.859945074211282e-7	7.531752999057062e-13
7800.0	0.5503055053938368	1.511397059061892e-6	6.252776074688882e-13
7900.0	0.5384923461159019	1.6755279261815303e-6	6.963318810448982e-13
8000.0	0.5269377428561484	1.2519065961669185e-6	6.394884621840902e-13
8100.0	0.5157192809797522	1.1214954724891868e-6	6.252776074688882e-13
8200.0	0.5047686665493956	8.668074684692328e-7	6.394884621840902e-13
8300.0	0.49405977954054947	1.0973141115755425e-6	6.252776074688882e-13
8400.0	0.4836136236628903	1.2746693158760536e-6	6.110667527536862e-13
8500.0	0.4734077391029672	1.0676702828504858e-6	5.826450433232822e-13
8600.0	0.4634198573895816	6.61248947153581e-7	7.531752999057062e-13
8700.0	0.45364071786993065	8.379537632663414e-7	4.973799150320701e-13
8800.0	0.4440622474290308	1.1154125871826182e-6	5.542233338928781e-13
8900.0	0.43467707253711296	9.660521840260117e-7	5.115907697472721e-13
9000.0	0.4254783380222875	4.4051363090602536e-7	5.258016244624741e-13
9100.0	0.4164596118277899	5.605283348586454e-7	4.973799150320701e-13
9200.0	0.4076809759043698	1.2153478223808634e-6	5.115907697472721e-13
9300.0	0.3990968782067199	7.833143484958782e-7	4.973799150320701e-13
9400.0	0.39068623750611664	2.4658569941493624e-7	5.115907697472721e-13
9500.0	0.3824452059874801	6.924034465782825e-7	6.110667527536862e-13
9600.0	0.37452770844683414	7.463031010956911e-7	4.831690603168681e-13
9700.0	0.36691463477103525	6.023972360935659e-7	4.831690603168681e-13
9800.0	0.35948167197632586	6.134593633078111e-7	4.831690603168681e-13
9900.0	0.35221499620334384	4.158600432901949e-7	4.973799150320701e-13


==> figures/Lasso1Sonar.txt <==
iter    gd  apg adapt
0.0	55.533192876731405	55.533192876731405	55.533192876731405
20.0	6.857206038280964	3.029371002570862	2.5568015294713646
40.0	4.70250912166901	0.7119844202389913	0.7422070432157994
60.0	3.5041080108310325	0.2233500063149947	0.30528851813457436
80.0	2.7638070759875006	0.03420450776524575	0.11431085871755187
100.0	2.2632269634663587	0.019280788555157358	0.03924389983296095
120.0	1.8835332056851257	0.015122047216678425	0.013009046994291396
140.0	1.5940346578753193	0.007350567596596136	0.004230590250735133
160.0	1.3703689823418728	0.004597397408772963	0.001330700239030591
180.0	1.1985702140446506	0.003289706868699227	0.0004391355569453026
200.0	1.0621277367045892	0.0012774095558469867	0.00015047859015027143
220.0	0.9499520128415497	0.0016519273023121173	4.739580473511751e-5
240.0	0.856071195387365	0.0015437042365391562	1.4227138947831008e-5
260.0	0.7761966313479434	0.0006567574437497115	4.126383061020533e-6
280.0	0.7079009398211014	0.00024770183322431194	1.1710451985891268e-6
300.0	0.6497450493460519	0.0006574400690411153	3.2775552938346664e-7
320.0	0.5985608667219964	0.0005862177885305186	9.020183000529869e-8
340.0	0.5529891328768741	0.0001531072071045969	2.4298678624745662e-8
360.0	0.5120792011939983	0.0001058298173504113	6.391026374785724e-9
380.0	0.4750761698791095	0.00031967887928630034	1.6451693340968632e-9
400.0	0.4413327937542846	0.0002164263427104629	4.1599435007810825e-10
420.0	0.4103960216466547	5.974914405726395e-5	1.0372502856625943e-10
440.0	0.38192133451101284	7.74697452214923e-5	2.5544011350575602e-11
460.0	0.35563080623516896	0.0001406187333827802	6.23856521997368e-12
480.0	0.33131420337614514	9.133717058773527e-5	1.5063505998114124e-12
500.0	0.3090188930019977	4.33242922071031e-5	4.547473508864641e-13
520.0	0.28838237616518825	5.0910216437216604e-5	2.4158453015843406e-13
540.0	0.26929052194535785	5.3984633460402165e-5	1.5631940186722204e-13
560.0	0.2516254593476077	4.8697497348371144e-5	1.7053025658242404e-13
580.0	0.23522689605158575	4.2494847861007656e-5	1.1368683772161603e-13
600.0	0.219983434412228	1.7720499684514834e-5	9.237055564881302e-14
620.0	0.20579816533827255	2.1583683306403145e-5	9.237055564881302e-14
640.0	0.19258540696338855	4.0906418973918335e-5	1.0658141036401503e-13
660.0	0.1802686654280805	2.2800261731958926e-5	8.526512829121202e-14
680.0	0.16877915958438194	3.947627888578609e-6	1.0658141036401503e-13
700.0	0.15805469541701456	1.770720812288573e-5	7.105427357601002e-14
720.0	0.14803877915676367	2.5048978741892824e-5	9.237055564881302e-14
740.0	0.13867990211344505	1.095389507810296e-5	1.0658141036401503e-13
760.0	0.1299309534213151	4.5543258408997644e-6	1.0658141036401503e-13
780.0	0.12174873051603186	1.1522415050535528e-5	9.947598300641403e-14
800.0	0.11409352579054399	1.3510799547589158e-5	7.105427357601002e-14
820.0	0.10692877362627229	7.790082136693854e-6	1.0658141036401503e-13
840.0	0.10022074597075914	4.627318091365851e-6	9.947598300641403e-14
860.0	0.09393828746184596	5.801443798247874e-6	6.394884621840902e-14
880.0	0.08805258315062758	7.863673587849007e-6	8.526512829121202e-14
900.0	0.08253695339523404	6.875091514757514e-6	9.947598300641403e-14
920.0	0.07736667163349864	3.1232887494070383e-6	5.684341886080802e-14
940.0	0.07251880160445268	2.405265483673702e-6	9.947598300641403e-14
960.0	0.06797205125096184	5.612739215621332e-6	4.263256414560601e-14
980.0	0.06370664104510837	5.611402706051649e-6	6.394884621840902e-14
1000.0	0.059704184878128785	1.4914931938392328e-6	4.263256414560601e-14
1020.0	0.05594758197043603	1.0627977644617204e-6	7.105427357601002e-14
1040.0	0.05242091850750796	4.58813147474757e-6	6.394884621840902e-14
1060.0	0.04910937790562997	3.846935257456607e-6	8.526512829121202e-14
1080.0	0.045999158775359206	4.1299645658909867e-7	7.815970093361102e-14
1100.0	0.043080172943582795	1.2438063592412618e-6	7.815970093361102e-14
1120.0	0.04036262883649755	3.284359671340553e-6	1.0658141036401503e-13
1140.0	0.03782698594902456	2.093459599450398e-6	1.1368683772161603e-13
1160.0	0.03545942689288495	6.938611960549679e-7	6.394884621840902e-14
1180.0	0.033247785182553	1.1667142771898398e-6	6.394884621840902e-14
1200.0	0.03118098977611794	1.7461622690007061e-6	8.526512829121202e-14
1220.0	0.029248884360846716	1.5409713896019639e-6	7.815970093361102e-14
1240.0	0.02744211518174211	9.569124799213569e-7	4.973799150320701e-14
1260.0	0.02575204713919277	5.973006054205143e-7	6.394884621840902e-14
1280.0	0.024170695557678812	9.743540374529402e-7	7.105427357601002e-14
1300.0	0.02269066816399601	1.381907090092227e-6	6.394884621840902e-14
1320.0	0.02130511446646466	8.096502739363132e-7	4.263256414560601e-14
1340.0	0.020007680897343505	2.0129582622985254e-7	9.947598300641403e-14
1360.0	0.018792470659370508	6.987543059722157e-7	7.815970093361102e-14
1380.0	0.01765400753134827	1.1560909882746273e-6	9.947598300641403e-14
1400.0	0.016587203076916524	5.484315224180136e-7	1.2079226507921703e-13
1420.0	0.015587326821851377	8.335678813864433e-8	1.2789769243681803e-13
1440.0	0.014649979048066086	5.616869245272937e-7	8.526512829121202e-14
1460.0	0.013771065915676672	8.518542671254181e-7	7.815970093361102e-14
1480.0	0.012946776666723281	3.741007077451286e-7	8.526512829121202e-14
1500.0	0.012173562702820107	1.0670581929161926e-7	9.947598300641403e-14
1520.0	0.011448118355119163	4.151289161313798e-7	1.1368683772161603e-13
1540.0	0.010767363188577406	5.642808531547416e-7	8.526512829121202e-14
1560.0	0.010128424998207208	3.2782970293965263e-7	6.394884621840902e-14
1580.0	0.009528452236160945	1.3811155952225818e-7	9.947598300641403e-14
1600.0	0.008964542696283218	2.2582580783137018e-7	4.973799150320701e-14
1620.0	0.008434143550346107	4.0781051779958943e-7	8.526512829121202e-14
1640.0	0.00793498342237342	3.3146201872114034e-7	1.1368683772161603e-13
1660.0	0.007465008225146619	7.903513221663161e-8	6.394884621840902e-14
1680.0	0.007022342156695061	1.1847993164337822e-7	9.237055564881302e-14
1700.0	0.006605260954330561	3.473461660519206e-7	8.526512829121202e-14
1720.0	0.006212172250485537	2.6652091378309706e-7	3.552713678800501e-14
1740.0	0.005841600407599401	3.303605922155839e-8	5.684341886080802e-14
1760.0	0.005492174357407009	9.787630972368788e-8	5.684341886080802e-14
1780.0	0.005162617560444005	2.7126989721182326e-7	6.394884621840902e-14
1800.0	0.00485173952368001	1.8927590872408473e-7	1.0658141036401503e-13
1820.0	0.004558428502349443	3.756741762117599e-8	7.815970093361102e-14
1840.0	0.004281645128905609	8.536017048754729e-8	4.973799150320701e-14
1860.0	0.00402661195631282	1.842521726302948e-7	7.105427357601002e-14
1880.0	0.0037875629006052236	1.4472325915448891e-7	8.526512829121202e-14
1900.0	0.003562759880118449	5.6824724481430167e-8	7.815970093361102e-14
1920.0	0.0033511208710237383	5.707246941710764e-8	1.0658141036401503e-13
1940.0	0.0031517437676598092	1.1705376579129734e-7	8.526512829121202e-14
1960.0	0.002963834452380354	1.2791568337888748e-7	9.947598300641403e-14
1980.0	0.0027866755131640275	6.323881507341866e-8	6.394884621840902e-14


==> figures/Logit1e-3Musk.txt <==
iter    gd  apgmu   apg adapt   pol
0.0	2452.4697040826513	2452.4697040826513	2452.4697040826513	2452.4697040826513	2452.4697040826513
1000.0	279.00286262519677	548.9406259046677	44.92963664623157	42.86054498128275	38.642746436552144
2000.0	194.1341515432765	219.92839754568993	19.184409705959986	18.129179423263977	20.924393926097927
3000.0	161.78193465290508	145.05319221783753	7.318974113289322	7.861819869471288	13.016167810960779
4000.0	144.58082409895232	137.35967456186157	2.459977052084202	3.5581083344568754	7.259007671041557
5000.0	133.55910337206308	152.48326906180927	0.6924208056626497	1.6772470810292521	3.5523106454741598
6000.0	125.62184556107879	158.17716207548352	0.1616369021437727	0.818699715833688	1.3878973606110776
7000.0	119.49248854264884	152.76069359736985	0.08171732680045629	0.4134188313298335	0.5001716124097246
8000.0	114.54620723421864	138.85799519838224	0.12551066065914362	0.21711985420433777	0.22768630887028074
9000.0	110.43117467473152	120.74383860218181	0.16613505664127715	0.12006373361011491	0.02393049431338845
10000.0	106.9291977230985	101.35590362769078	0.16699849240603903	0.07122421786111133	0.007831133945735758
11000.0	103.89583776427699	82.63866282118147	0.1323181686931516	0.046198194471918086	0.004445211176461683
12000.0	101.2307567251544	65.58142567897221	0.08194778946298165	0.033015058024401966	0.0013419931538489749
13000.0	98.86156473538128	50.774861485001104	0.03702156049059724	0.02556509850443156	0.00017414096565815385
14000.0	96.734428494921	38.268849138890076	0.011074447463794712	0.020623263536350578	3.3447654310236885e-5
15000.0	94.8083164350433	28.06389714696782	0.006126690102020049	0.016618898816162186	1.9035417132329258e-5
16000.0	93.05131146382362	19.939706864453605	0.01414803643376139	0.013045334998412983	7.59702162511644e-6
17000.0	91.43815753728188	13.589654642249743	0.02343521393909853	0.00991683872743998	1.1758879079337703e-6
18000.0	89.94857464728959	8.763497575886229	0.02591737350754819	0.007355166324321871	6.486313619546991e-7
19000.0	88.56607028563782	5.24287073569411	0.02050208137858256	0.00539994769677854	1.1316173598174828e-7
20000.0	87.27708181600956	2.8510888366169223	0.011560099081572517	0.00397890958572944	1.55602730700366e-8
21000.0	86.07034529447579	1.4872387819041517	0.00448381013164223	0.002959743419987504	8.274948726239018e-9
22000.0	84.9364228171121	0.7648825966219146	0.0022294040382728753	0.002222274491806786	6.815632502821245e-10
23000.0	83.86734308944907	0.5343278067449386	0.004231411208436953	0.001676249176794542	3.227693667895437e-10
24000.0	82.85632432436923	0.49080427454976494	0.007754733761979438	0.0012610736898910346	1.0177814147027675e-10
25000.0	81.89755798559024	0.39991125361278534	0.009955594623944464	0.0009405553520220877	4.696687483374262e-12
26000.0	80.9860381685163	0.29360486684167597	0.009473130549883635	0.0006938963145248778	8.473222123939195e-13
27000.0	80.11742567248764	0.17990263605928725	0.0067812230765280646	0.0005072569438233643	1.2256862191861728e-13
28000.0	79.28793876374715	0.09854673473189557	0.0035260600268109954	0.0003690399681541834	3.907985046680551e-14
29000.0	78.49426469692054	0.049510170273951104	0.0013919576451630888	0.00026836229227633623	8.881784197001252e-15
30000.0	77.73348753816477	0.024147904623513128	0.0011053304594756952	0.00019541812378420786	5.329070518200751e-15
31000.0	77.0030289011653	0.018467093785970334	0.0022011175033700425	0.0001424961341083275	5.329070518200751e-15
32000.0	76.30059899125585	0.01723933520855958	0.0035338780525862035	0.00010390101761714732	1.7763568394002505e-15
33000.0	75.62415593620156	0.016375062672958407	0.004058427990877078	7.558534842644349e-5	1.7763568394002505e-15
34000.0	74.97187182134925	0.013029801962664678	0.0034354382168970687	5.475877639860016e-5	1.7763568394002505e-15
35000.0	74.34210418116444	0.008852456178054524	0.002129455890385046	3.948524024721678e-5	1.7763568394002505e-15
36000.0	73.73337195617393	0.005091371409273293	0.0009722181051348144	2.8364743203113107e-5	1.7763568394002505e-15
37000.0	73.14433512360897	0.0022514117440604053	0.000584722167010554	2.033597591655223e-5	1.7763568394002505e-15
38000.0	72.57377736572232	0.0010479378331229583	0.0010080202324740384	1.4571099292481904e-5	1.7763568394002505e-15
39000.0	72.02059126216056	0.0007293472309406468	0.0017811517698671508	1.0439957113916876e-5	1.7763568394002505e-15
40000.0	71.48376558956457	0.0006605710179261592	0.0023180963852080794	7.479156469258896e-6	1.7763568394002505e-15
41000.0	70.96237438847488	0.0005955894039502141	0.002277487405185852	5.354029651627457e-6	1.7763568394002505e-15
42000.0	70.45556751899609	0.0004501680899000604	0.0017057897693391055	3.8264195190151895e-6	1.7763568394002505e-15
43000.0	69.9625624758503	0.00031938074856263654	0.0009608404409711113	2.7284370656133206e-6	1.7763568394002505e-15
44000.0	69.48263727301041	0.00019463775934269734	0.0004603904624289612	1.9410411358222746e-6	1.7763568394002505e-15
45000.0	69.01512424005666	0.00010010939331728252	0.00041728675929064707	1.3784879566713926e-6	1.7763568394002505e-15
46000.0	68.5594045983168	4.7488261735395554e-5	0.0007376692586635869	9.77975213700688e-7	1.7763568394002505e-15
47000.0	68.11490370597657	2.6391796039249016e-5	0.001120295457821996	6.933993912383585e-7	1.7763568394002505e-15
48000.0	67.68108687865393	2.237053237941211e-5	0.0012716226135314201	4.913912672321885e-7	1.7763568394002505e-15
49000.0	67.25745570619348	2.1936831679170155e-5	0.0010875860663279724	3.4801017001484524e-7	1.7763568394002505e-15
50000.0	66.84354479826288	1.877615146206324e-5	0.000699044280347394	2.462068575681542e-7	1.7763568394002505e-15
51000.0	66.43891890119956	1.3606651323883057e-5	0.0003555274903863648	1.739260913069529e-7	1.7763568394002505e-15
52000.0	66.04317033684146	7.98793528211661e-6	0.0002511420772570716	1.22659887580312e-7	1.7763568394002505e-15
53000.0	65.65591672107347	4.187088491036661e-6	0.00040545813130421493	8.637461590410567e-8	1.7763568394002505e-15
54000.0	65.27679892576556	2.072004800623972e-6	0.0006787161123096297	6.075829261931176e-8	1.7763568394002505e-15
55000.0	64.90547925284933	1.0501519920325109e-6	0.0008720248040940959	4.270901499126012e-8	1.7763568394002505e-15
56000.0	64.54163979362127	7.59056645094347e-7	0.000858537886372801	3.00070208680836e-8	1.7763568394002505e-15
57000.0	64.18498095009033	7.152725416403882e-7	0.0006508705860195363	2.1073883971212126e-8	1.7763568394002505e-15
58000.0	63.8352200983922	6.408236306043591e-7	0.0003799919281508579	1.4792636449101337e-8	1.7763568394002505e-15
59000.0	63.492090377052065	4.943953744174223e-7	0.00020091072907035823	1.0376233205988683e-8	1.7763568394002505e-15
60000.0	63.15533958525141	3.441458460429203e-7	0.00019414197962674962	7.271836466316017e-9	1.7763568394002505e-15
61000.0	62.82472917829537	2.0304862147213498e-7	0.00032588457416515837	5.091424171155268e-9	1.7763568394002505e-15
62000.0	62.50003334923163	9.848566406844839e-8	0.0004818391522771748	3.561883232805485e-9	1.7763568394002505e-15
63000.0	62.18103818707523	4.9702416404784344e-8	0.0005495427196144931	2.4902355733047443e-9	1.7763568394002505e-15
64000.0	61.86754090338245	3.251873614829037e-8	0.0004834596304714722	1.7400978435944126e-9	1.7763568394002505e-15
65000.0	61.559349120017956	2.5990262386699214e-8	0.00032877293898003757	1.2154011130860454e-9	1.7763568394002505e-15
66000.0	61.25628021190319	2.264814114028013e-8	0.00018520108042885397	8.485283586878722e-10	1.7763568394002505e-15
67000.0	60.958160699333874	1.811325489597948e-8	0.00013602239226884194	5.920863799246945e-10	1.7763568394002505e-15
68000.0	60.6648256851427	1.3093293560473285e-8	0.0001950258763301349	4.12873291111282e-10	1.7763568394002505e-15
69000.0	60.37611833256615	8.266242801369117e-9	0.000307921866840033	2.8769697735242517e-10	1.7763568394002505e-15
70000.0	60.09188938017404	4.739266756814686e-9	0.00039309426272993164	2.0034285341807845e-10	1.7763568394002505e-15
71000.0	59.811996690645486	2.401032261900582e-9	0.00039448940159481083	1.3942802468136506e-10	1.7763568394002505e-15
72000.0	59.53630483054043	1.2405649840729893e-9	0.000311524352920145	9.698908343125368e-11	1.7763568394002505e-15
73000.0	59.26468467852689	8.158611564113016e-10	0.00019780570140781606	6.743938740783051e-11	1.7763568394002505e-15
74000.0	58.99701305979585	7.53027862288036e-10	0.000122000530097921	4.687628063493321e-11	1.7763568394002505e-15
75000.0	58.73317240462325	6.892602044672458e-10	0.00012110190048808533	3.257127900724299e-11	1.7763568394002505e-15
76000.0	58.47305042924383	5.395772717520231e-10	0.00018118464152117042	2.262368070660159e-11	1.7763568394002505e-15
77000.0	58.216539837373716	3.48977735598055e-10	0.0002520199123630107	1.5708323530816415e-11	1.7763568394002505e-15
78000.0	57.96353804087171	1.9065460321598948e-10	0.0002811894836955986	1.0890843782362936e-11	1.7763568394002505e-15
79000.0	57.71394689816461	8.761524838973855e-11	0.00024645381415133727	7.561951065326866e-12	1.7763568394002505e-15
80000.0	57.46767246917857	4.4440895408115466e-11	0.00016910406290726598	5.238476319391339e-12	1.7763568394002505e-15
81000.0	57.22462478562558	3.1208813311423e-11	9.72098458422721e-5	3.630873379734112e-12	1.7763568394002505e-15
82000.0	56.98471763558567	2.7403856961427664e-11	7.318274345813336e-5	2.5135449277513544e-12	1.7763568394002505e-15
83000.0	56.74786836141078	2.312638969215186e-11	0.00010637815887371005	1.751487843648647e-12	1.7763568394002505e-15
84000.0	56.51399767005131	1.8737011941993842e-11	0.0001697661383417426	1.2043699371133698e-12	1.7763568394002505e-15
85000.0	56.28302945497434	1.4015455462867976e-11	0.00021981409427773713	8.348877145181177e-13	1.7763568394002505e-15
86000.0	56.05489062890416	8.670397733112623e-12	0.0002240663437316215	5.808686864838819e-13	1.7763568394002505e-15
87000.0	55.829510966672856	4.643396778192255e-12	0.00018001434091452495	4.0323300254385686e-13	1.7763568394002505e-15
88000.0	55.60682295751873	2.4655832930875476e-12	0.00011632198766164947	2.717825964282383e-13	1.7763568394002505e-15
89000.0	55.386761666218895	1.4086509736443986e-12	7.155613144504969e-5	1.900701818158268e-13	1.7763568394002505e-15
90000.0	55.16926460248438	1.0267342531733448e-12	6.851729546042407e-5	1.3145040611561853e-13	1.7763568394002505e-15
91000.0	54.95427159808606	8.93507490218326e-13	0.00010172754710779941	1.0125233984581428e-13	1.7763568394002505e-15
92000.0	54.741724691216945	7.247535904753022e-13	0.0001435591430087868	6.927791673660977e-14	1.7763568394002505e-15
93000.0	54.531568017629006	5.204725539442734e-13	0.00016265361395007005	4.796163466380676e-14	1.7763568394002505e-15
94000.0	54.32374770811556	3.410605131648481e-13	0.00014453527817259726	3.197442310920451e-14	1.7763568394002505e-15
95000.0	54.118211791937135	2.078337502098293e-13	0.00010103453261756101	2.1316282072803006e-14	1.7763568394002505e-15
96000.0	53.91491010581738	1.2434497875801753e-13	6.055278267780295e-5	2.6645352591003757e-14	1.7763568394002505e-15
97000.0	53.713794208159676	7.460698725481052e-14	4.800209586441895e-5	8.881784197001252e-15	1.7763568394002505e-15
98000.0	53.5148172981575	5.1514348342607263e-14	6.848851282725832e-5	1.9539925233402755e-14	1.7763568394002505e-15
99000.0	53.31793413949458	4.796163466380676e-14	0.00010585001827401186	1.2434497875801753e-14	1.7763568394002505e-15


==> figures/Logit1e-3Sonar.txt <==
iter    gd  apgmu   apg adapt   pol
0.0	413.6712485491483	413.6712485491483	413.6712485491483	413.6712485491483	413.6712485491483
300.0	55.59936848341863	66.89053336540495	18.356345268973204	17.247291150425117	13.515221838536647
600.0	41.68933908650595	35.093202219836925	11.23480285591106	9.951459071959341	10.191615481143455
900.0	36.60518947857898	20.70338895771722	7.9251442101384875	6.752165260236367	8.117143714168272
1200.0	33.97495120750719	13.085104108857177	5.744825446628912	4.690002183907378	6.591875595358374
1500.0	32.23339685188235	12.291015836239112	4.085863251720635	3.25027952600815	5.302459689300765
1800.0	30.929591509786516	11.499220811185818	2.7861838674862014	2.235496843049681	4.459854978874919
2100.0	29.88224472197769	11.35435555393051	1.7972752545803505	1.5268524099841159	3.743700030806693
2400.0	29.00231414116187	10.443026185596793	1.0778985392799143	1.0358082214258193	3.13836147794823
2700.0	28.24065112522894	8.816173493132982	0.5846224486860674	0.6975014599841529	2.792865744234785
3000.0	27.567603937197998	7.253478085788341	0.27432204945491634	0.4664466344208673	2.2086289219148156
3300.0	26.96392614462886	5.557097027372016	0.10341257658070901	0.30982242014751193	1.9104268004394118
3600.0	26.416354547293782	4.057503966989696	0.03059112892457705	0.2045118897413687	1.5566832819067127
3900.0	25.915299125468668	2.80289775603212	0.01926080749250403	0.13430324717807451	1.1871352882931205
4200.0	25.45355601018223	1.8532006400845198	0.03889325343164174	0.08778770393574753	0.9530710832347591
4500.0	25.02554699363718	1.127149739762972	0.06691315895519878	0.057189559368765686	0.7257933240089169
4800.0	24.626845941333773	0.6246935193440066	0.08869210309337561	0.0371372054691399	0.5676832470505353
5100.0	24.25387010919749	0.32371611001523526	0.09731556319481172	0.024054117714168655	0.48774156228554766
5400.0	23.90367098324305	0.1295880653857342	0.09210509947718393	0.015546573781669792	0.3924174302119354
5700.0	23.57378783956636	0.04811555080573271	0.07641643302981294	0.010028050602647554	0.25789462752495496
6000.0	23.262142344681546	0.013151455538562118	0.05558712006316213	0.0064592940560253	0.20359423066548388
6300.0	22.966960889446465	0.00973021502826299	0.03505391291545834	0.004155221198633541	0.08483353518437653
6600.0	22.686716188343073	0.01807263052547725	0.018824589673847925	0.00267016890280658	0.057343687022404666
6900.0	22.420082583023532	0.023113128449384845	0.009003431438140197	0.0017144313123047539	0.03931573516085152
7200.0	22.165901297552264	0.02579424692173049	0.005630173880160072	0.0010998332497162977	0.030449933072194568
7500.0	21.923153052729827	0.02121212205777212	0.007177672522832523	0.0007050875660219447	0.012229220076651615
7800.0	21.69093621094721	0.0165813848690739	0.011351754322124208	0.0004517052060215576	0.0034780039124235884
8100.0	21.46844913814734	0.011692869191517019	0.015781006351687665	0.0002891938767817237	0.0004367076238409595
8400.0	21.254975823943003	0.007880998028511499	0.018727180447715597	0.00018504213789682922	0.0002372223288809039
8700.0	21.049874049331134	0.005190145500590049	0.019283717694399627	0.00011833521820392434	7.30785731448691e-5
9000.0	20.852565568356614	0.003017672102245683	0.017498265641277655	7.564700845819061e-5	1.6006818267300105e-5
9300.0	20.66252789796278	0.0017740106184582771	0.014092294753467627	4.8344021227109124e-5	6.950893336465924e-6
9600.0	20.47928740396679	0.0009460319909493364	0.010110922594815719	3.089137267231479e-5	7.338400678236212e-7
9900.0	20.30241344061705	0.0005018837212595884	0.00658251343735472	1.9740518318656086e-5	1.3409619725734956e-7
10200.0	20.131513353366866	0.000256087092800783	0.0041972323798251665	1.2618460697666478e-5	7.065849771947796e-8
10500.0	19.966228194086188	0.00011772549924238263	0.0032035254428528503	8.070808139137853e-6	4.522559571285001e-8
10800.0	19.80622902827159	7.686387923477866e-5	0.003411970760369698	5.167127740790534e-6	1.5812730680409004e-8
11100.0	19.65121373728555	7.123078186666021e-5	0.004343920457406725	3.3125532361566457e-6	9.494716124436309e-9
11400.0	19.500904236975362	7.718654526556179e-5	0.005442854327295521	2.1273074199967823e-6	3.090786293569181e-9
11700.0	19.3550440484382	7.964104356261714e-5	0.006236691708330966	1.3690400599841723e-6	8.432667897295687e-10
12000.0	19.213396168134754	6.883540527624632e-5	0.006451918461976902	8.8323353963915e-7	6.321272394416155e-10
12300.0	19.075741193689243	5.680578259514846e-5	0.006037750296533417	5.714180346672038e-7	3.9248249095180654e-10
12600.0	18.94187566906324	4.1693203158388314e-5	0.005139280807590296	3.7081888848433664e-7	1.7361756476930168e-10
12900.0	18.81161061874366	2.823670327778416e-5	0.004030575058107999	2.414171440534574e-7	3.2581937148279394e-11
13200.0	18.684770245432016	1.735410738845644e-5	0.0030140164626217825	1.5768813810268512e-7	3.723243935382925e-12
13500.0	18.561190769696484	9.12907283989739e-6	0.0023156054647284208	1.0332819755376477e-7	2.1174173525650986e-12
13800.0	18.440719393321185	4.922765363346571e-6	0.002017463559711885	6.791099060876604e-8	1.3553602684623911e-12
14100.0	18.323213370797294	2.3728180771342977e-6	0.0020556284651469525	4.475294446137923e-8	6.643574579356937e-13
14400.0	18.208539175656856	1.507081965002044e-6	0.0022757394491108585	2.955748001909342e-8	1.1723955140041653e-13
14700.0	18.096571750235665	9.621095262701829e-7	0.0025123165133784653	1.9554885710704184e-8	3.552713678800501e-14
15000.0	17.987193829034677	6.86035091845838e-7	0.002643795013019812	1.2951886674272828e-8	2.1316282072803006e-14
15300.0	17.88029532718489	5.639390412426337e-7	0.002617067669739015	8.5831484142318e-9	5.329070518200751e-15
15600.0	17.775772786650148	4.302077858397979e-7	0.0024424492706778267	5.687798676490274e-9	5.329070518200751e-15
15900.0	17.67352887376221	3.7517449769097766e-7	0.0021744011888955583	3.766867706644916e-9	5.329070518200751e-15
16200.0	17.573471922501746	2.7797590362865776e-7	0.0018855916624929137	2.4919177832316564e-9	5.329070518200751e-15
16500.0	17.475515518638055	2.149279421104211e-7	0.0016397516061346096	1.6457732954222593e-9	5.329070518200751e-15
16800.0	17.379578120442318	1.5780226014783238e-7	0.001476236109647644	1.0846825659882597e-9	5.329070518200751e-15
17100.0	17.285582712205947	1.1408684841285321e-7	0.0014041227403112089	7.131681911687338e-10	5.329070518200751e-15
17400.0	17.1934564872429	8.113896932115949e-8	0.0014010189625377478	4.676419251836705e-10	5.329070518200751e-15
17700.0	17.103130557441343	5.09258430980708e-8	0.001427681082052601	3.057447628407317e-10	5.329070518200751e-15
18000.0	17.01453968676611	3.1156105251284316e-8	0.0014343872515638623	1.993001319533505e-10	5.329070518200751e-15
18300.0	16.92762204640604	1.7180951772388653e-8	0.00138683733466749	1.2951595351751166e-10	3.552713678800501e-15
18600.0	16.842318989515057	9.666219824566724e-9	0.0012808490914260062	8.391509709326783e-11	3.552713678800501e-15
18900.0	16.758574843719657	5.844672301691389e-9	0.0011416483422355128	5.420730531113804e-11	3.552713678800501e-15
19200.0	16.6763367197608	3.7210767800388567e-9	0.0010156521591611067	3.4930280889966525e-11	3.552713678800501e-15
19500.0	16.5955543348104	2.8753674996551126e-9	0.000938990122907768	2.2442492308982764e-11	3.552713678800501e-15
19800.0	16.51617984915439	2.3528237136360985e-9	0.0009246997083707242	1.440270125385723e-11	3.552713678800501e-15
20100.0	16.43816771506754	2.0068373629555936e-9	0.0009560243488451192	9.2157392828085e-12	3.552713678800501e-15
20400.0	16.361474536824094	1.6000782920855272e-9	0.0009986640167181093	5.893951993130031e-12	3.552713678800501e-15
20700.0	16.286058940892627	1.1388134879553036e-9	0.0010179151709177603	3.765876499528531e-12	3.552713678800501e-15
21000.0	16.21188145545675	7.627534159837523e-10	0.0009887337292582288	2.4158453015843406e-12	3.552713678800501e-15
21300.0	16.138904398485977	4.672191522558933e-10	0.0009063622875320476	1.5472068071176182e-12	3.552713678800501e-15
21600.0	16.067091773654916	2.858069336753033e-10	0.0007850940556046737	9.841016890277388e-13	3.552713678800501e-15
21900.0	15.996409173474703	1.8049917116513825e-10	0.0006539192733718835	6.146194664324867e-13	3.552713678800501e-15
22200.0	15.92682368905922	1.1537082400536747e-10	0.0005487240021437856	4.121147867408581e-13	3.552713678800501e-15
22500.0	15.858303826001638	8.180123245438153e-11	0.0004973358787125903	2.4868995751603507e-13	3.552713678800501e-15
22800.0	15.790819425883996	5.774580813522334e-11	0.000511040935933238	1.5631940186722204e-13	3.552713678800501e-15
23100.0	15.724341592984818	4.292388666726765e-11	0.0005786442278363779	9.059419880941277e-14	3.552713678800501e-15
23400.0	15.658842625788004	3.084821287302475e-11	0.0006687698800043052	7.815970093361102e-14	3.552713678800501e-15
23700.0	15.594295952930995	2.1152857243578183e-11	0.0007426644826402651	6.217248937900877e-14	3.552713678800501e-15
24000.0	15.530676073260565	1.4985346297180513e-11	0.0007664304293903967	4.263256414560601e-14	3.552713678800501e-15
24300.0	15.467958499693385	1.0039968856290216e-11	0.0007256384427130058	4.440892098500626e-14	3.552713678800501e-15
24600.0	15.406119706603295	7.425171588693047e-12	0.0006280873256176989	3.907985046680551e-14	3.552713678800501e-15
24900.0	15.345137080480534	5.222489107836736e-12	0.0004996962714987063	5.5067062021407764e-14	3.552713678800501e-15
25200.0	15.284988873628944	3.680611371237319e-12	0.00037502480241968783	6.394884621840902e-14	3.552713678800501e-15
25500.0	15.22565416068598	2.447819724693545e-12	0.00028586697372112724	6.394884621840902e-14	3.552713678800501e-15
25800.0	15.167112797767786	1.5027978861326119e-12	0.00025385409219680355	7.105427357601002e-14	3.552713678800501e-15
26100.0	15.109345384056969	9.130474154517287e-13	0.0002845341931756451	5.684341886080802e-14	3.552713678800501e-15
26400.0	15.052333225665446	5.186961971048731e-13	0.00036529227492110294	6.217248937900877e-14	3.552713678800501e-15
26700.0	14.996058301617019	3.375077994860476e-13	0.00046705022475634905	6.927791673660977e-14	3.552713678800501e-15
27000.0	14.940503231807085	2.2737367544323206e-13	0.0005520297065935154	6.217248937900877e-14	3.552713678800501e-15
27300.0	14.885651246807122	1.7053025658242404e-13	0.0005864339112200412	3.552713678800501e-14	3.552713678800501e-15
27600.0	14.831486159391812	1.616484723854228e-13	0.0005532060344677348	3.552713678800501e-14	3.552713678800501e-15
27900.0	14.777992337675649	1.580957587066223e-13	0.0004594950582212931	2.3092638912203256e-14	3.552713678800501e-15
28200.0	14.72515467975446	1.3855583347321954e-13	0.0003338326133892622	3.019806626980426e-14	3.552713678800501e-15
28500.0	14.672958589754597	1.1723955140041653e-13	0.00021506000009807735	3.907985046680551e-14	3.552713678800501e-15
28800.0	14.62138995519987	7.815970093361102e-14	0.0001376106685366807	6.217248937900877e-14	3.552713678800501e-15
29100.0	14.570435125612594	8.526512829121202e-14	0.00012105652685079349	5.684341886080802e-14	3.552713678800501e-15
29400.0	14.52008089227131	6.394884621840902e-14	0.0001650477804346906	6.750155989720952e-14	3.552713678800501e-15
29700.0	14.470314469052724	6.394884621840902e-14	0.00025105455618401606	5.3290705182007514e-14	3.552713678800501e-15


==> figures/Sonar_quad.txt <==
0.0	299626.99693597143	299626.99693597143	299626.99693597143
20.0	33500.844561484664	5732.678684333867	3465.8320435012993
40.0	13119.889857431186	1347.6746232781786	1129.2877266516543
60.0	7447.8850829423445	439.8275365177072	567.2814625216084
80.0	5133.222611605761	149.35883141829368	427.2125835796091
100.0	3918.5765728782944	71.56170414167283	144.20648348006665
120.0	3166.707446320791	38.38072099983471	111.4041109898004
140.0	2650.5559019567754	14.555553871146358	59.85607935331464
160.0	2271.9935371500874	10.655437374485672	45.452201173515604
180.0	1981.4715160144663	9.612985205516068	20.317753953013593
200.0	1750.9480956620669	6.814599841110237	17.96063740390653
220.0	1563.23441044141	5.566441709614807	9.800301342234363
240.0	1407.1766232979303	3.6437028553823865	5.451631185091301
260.0	1275.219850816081	2.8728228308761885	2.5869445529898627
280.0	1162.0688304700343	2.2752897144433746	2.249354596729148
300.0	1063.9045056093644	1.4898261111080728	1.1686997883123098
320.0	977.903702633916	0.691073065520257	0.35859784452409826
340.0	901.9334840205541	0.8668169544895363	0.17893715911526442
360.0	834.3506397325242	1.3191173109584327	0.0800896188029867
380.0	773.8667269046506	1.0839233528124623	0.07183557692705733
400.0	719.4551876408614	0.6414588908316077	0.048896541620180756
420.0	670.2861569082712	0.3429547450513937	0.039934164201696376
440.0	625.6798869425638	0.20665458310368479	0.03461898811971764
460.0	585.0729257789689	0.2651190393958842	0.023868309931529552
480.0	547.99318208477	0.4472680426576119	0.021358213596442965
500.0	514.0412772000118	0.45239312920924135	0.014504014067767912
520.0	482.87640918949234	0.26105560822854557	0.010873801271827688
540.0	454.20549849580044	0.14529286829137789	0.004709489437317416
560.0	427.7747508093469	0.11555873235049319	0.003404871695749989
580.0	403.36302222814004	0.11961984791554414	0.0028327459791626097
600.0	380.77654401141996	0.1579715756955551	0.0017836181311565724
620.0	359.84468457571825	0.17432855381719037	0.0016552874452173683
640.0	340.41651142153324	0.12355145363473241	0.0005008576004570386
660.0	322.3579764170393	0.08995186069012107	0.0004454386196357518
680.0	305.5495916943759	0.097693628659826	0.0003539648183021882
700.0	289.88449535980146	0.0763925597874362	0.00022320274108267313
720.0	275.2668297301807	0.04300739087376826	5.8517141496849945e-5
740.0	261.61037227788	0.044532830132837375	4.9159743483073726e-5
760.0	248.8373725672888	0.07153959916163899	4.6828727263914516e-5
780.0	236.87755838136633	0.0840589826299123	3.123435298846289e-5
800.0	225.66728180623159	0.06517838565449097	8.40034253712929e-6
820.0	215.1487818713369	0.03346590462457755	6.965010541648553e-6
840.0	205.26954486825633	0.015242490095147332	6.168348775759114e-6
860.0	195.98174701332778	0.020232693020645343	2.191960732034204e-6
880.0	187.24176691234038	0.03627478687995733	3.8647920064249774e-7
900.0	179.00975750407287	0.0492895702108882	1.0270346706420241e-7
920.0	171.24926893404347	0.045575846050681434	5.2597016519939643e-8
940.0	163.92691523880177	0.024450582789626196	1.0133177852367226e-8
960.0	157.0120788784776	0.006673247034129304	6.358021664709668e-9
980.0	150.47664809911123	0.009808844316950172	5.3804996014150674e-9
1000.0	144.2947828798146	0.023457834680513656	4.2522430021563196e-9
1020.0	138.4427058572462	0.026962632413969345	3.718469088198617e-9
1040.0	132.89851514829235	0.0212105928050903	1.3577050594903994e-9
1060.0	127.6420164315209	0.01722803642833526	1.0896599178522592e-9
1080.0	122.6545720160294	0.014761243148413428	2.92089907816262e-10
1100.0	117.91896493546226	0.010504928335848263	2.4925839170464315e-11
1120.0	113.41927636607618	0.008375927755423618	1.77351466845721e-11
1140.0	109.14077488888613	0.010229201814169642	1.3301360013429075e-11
1160.0	105.06981630427144	0.012504407102483128	9.407585821463726e-12
1180.0	101.19375286829226	0.014112515208310583	7.972289495228324e-12
1200.0	97.50085095781206	0.013896305941614173	5.6985527407960035e-12
1220.0	93.98021629039856	0.009796861303641435	5.4001247917767614e-12
1240.0	90.62172592730921	0.004361514046976822	4.746425474877469e-12
1260.0	87.41596637683386	0.0025837581362395667	3.424815986363683e-12
1280.0	84.35417719232117	0.005780112400159965	2.6005864128819667e-12
1300.0	81.42819952661708	0.010748489525084892	2.3447910280083306e-12
1320.0	78.6304291633823	0.012169052771724864	1.5347723092418164e-12
1340.0	75.95377359738148	0.007784435112071719	1.0516032489249483e-12
1360.0	73.39161278109441	0.002277454067581175	5.115907697472721e-13
1380.0	70.93776319502823	0.0012020245259378726	2.984279490192421e-13
1400.0	68.58644493424327	0.004001508787197849	9.947598300641403e-14
1420.0	66.33225153500433	0.006712568917777162	8.526512829121202e-14
1440.0	64.17012229296063	0.007187430252955096	8.526512829121202e-14
1460.0	62.095316849013614	0.0056562828723798475	2.842170943040401e-14
1480.0	60.103391840963866	0.003493489167254893	2.842170943040401e-14
1500.0	58.190179438401685	0.002288687712237447	2.842170943040401e-14
1520.0	56.351767596042265	0.002399592017539476	2.842170943040401e-14
1540.0	54.58448187611762	0.0030439871997458567	2.842170943040401e-14
1560.0	52.88486870459978	0.0036712527879387835	2.842170943040401e-14
1580.0	51.24967993855782	0.0040821636563208585	2.842170943040401e-14
1600.0	49.67585863328574	0.003997996102583556	2.842170943040401e-14
1620.0	48.16052590800058	0.0032266046699902518	2.842170943040401e-14
1640.0	46.70096881811223	0.0019017854156686553	2.842170943040401e-14
1660.0	45.29462915033251	0.0008321435939251387	2.842170943040401e-14
1680.0	43.93909306437172	0.0012524415819257229	2.842170943040401e-14
1700.0	42.632081511713196	0.00298154633020431	2.842170943040401e-14
1720.0	41.371441368113366	0.003989258878846158	2.842170943040401e-14
1740.0	40.15513722196002	0.003086105196103972	2.842170943040401e-14
1760.0	38.98124376569237	0.0013634674306644001	2.842170943040401e-14
1780.0	37.84793874201456	0.00038843458038684275	2.842170943040401e-14
1800.0	36.753496400785636	0.0006848494765279156	2.842170943040401e-14
1820.0	35.696281426196094	0.0018219572694277986	2.842170943040401e-14
1840.0	34.67474329733538	0.002722984913731352	2.842170943040401e-14
1860.0	33.68741104824787	0.0025106148653293303	2.842170943040401e-14
1880.0	32.73288839652413	0.0014805768827983457	2.842170943040401e-14
1900.0	31.809849211982282	0.0006414497596693991	2.842170943040401e-14
1920.0	30.91703329936017	0.0005667093271597423	2.842170943040401e-14
1940.0	30.05324247108821	0.0010449244019810067	2.842170943040401e-14
1960.0	29.217336888209147	0.001493237979914852	2.842170943040401e-14
1980.0	28.408231649185225	0.0015865337375657873	2.842170943040401e-14


==> figures/bins_polyak1.txt <==
bincenter   prop
1.48609 0.593333  
3.37047 0.12      
5.25485 0.0866667 
7.13923 0.0133333 
9.02361 0.0133333 
10.908  0.02      
12.7924 0.0133333 
14.6767 0.02      
16.5611 0.00666667
18.4455 0.0       
20.3299 0.0       
22.2143 0.00666667
24.0986 0.02      
25.983  0.0133333 
27.8674 0.0       
29.7518 0.0133333 
31.6362 0.00666667
33.5205 0.02      
35.4049 0.0       
37.2893 0.00666667
39.1737 0.00666667
41.0581 0.0       
42.9424 0.0       
44.8268 0.00666667
46.7112 0.0133333 





==> figures/bins_polyak2.txt <==
bincenter   prop
0.626017  0.0025
0.658883  0.0   
0.691748  0.0   
0.724614  0.005 
0.75748   0.4925
0.790345  0.0   
0.823211  0.0   
0.856077  0.0   
0.888942  0.0   
0.921808  0.0   
0.954674  0.0   
0.987539  0.0   
1.02041   0.0   
1.05327   0.0   
1.08614   0.0   
1.119     0.0   
1.15187   0.0   
1.18473   0.0   
1.2176    0.0   
1.25047   0.0   
1.28333   0.0   
1.3162    0.0   
1.34906   0.0025
1.38193   0.0075
1.41479   0.49  

==> figures/cumul_pol1_1e-2.txt <==
gamma   cumul   
0.5 0.0
0.6 0.0
0.7794495836306963	0.37333333333333335
1.2505443837101682	0.52
1.72163918378964	0.5533333333333333
2.192733983869112	0.5933333333333334
2.663828783948584	0.62
3.1349235840280563	0.6533333333333333
3.606018384107528	0.6933333333333334
4.077113184187	0.7133333333333334
4.548207984266472	0.7333333333333333
5.019302784345944	0.7533333333333333
5.490397584425416	0.7866666666666666
5.961492384504888	0.8
6.43258718458436	0.8
6.903681984663832	0.8066666666666666
7.374776784743304	0.8133333333333334
7.845871584822776	0.8133333333333334
8.316966384902248	0.8133333333333334
8.788061184981721	0.8133333333333334
9.259155985061192	0.8266666666666667
9.730250785140665	0.8266666666666667
10.201345585220135	0.8333333333333334
10.672440385299609	0.8333333333333334
11.14353518537908	0.84
11.614629985458553	0.8466666666666667
12.085724785538023	0.8533333333333334
12.556819585617497	0.8533333333333334
13.027914385696967	0.86
13.49900918577644	0.86
13.97010398585591	0.86
14.441198785935384	0.8666666666666667
14.912293586014854	0.8733333333333333
15.383388386094328	0.88
15.8544831861738	0.8866666666666667
16.325577986253272	0.8866666666666667
16.796672786332742	0.8866666666666667
17.267767586412216	0.8866666666666667
17.73886238649169	0.8866666666666667
18.20995718657116	0.8866666666666667
18.68105198665063	0.8866666666666667
19.152146786730103	0.8866666666666667
19.623241586809577	0.8866666666666667
20.094336386889047	0.8866666666666667
20.565431186968517	0.8866666666666667
21.03652598704799	0.8866666666666667
21.507620787127465	0.8933333333333333
21.978715587206935	0.8933333333333333
22.449810387286405	0.8933333333333333
22.92090518736588	0.8933333333333333
23.391999987445352	0.9
23.863094787524822	0.9066666666666666
24.334189587604293	0.9133333333333333
24.805284387683766	0.9133333333333333
25.27637918776324	0.9133333333333333
25.74747398784271	0.9133333333333333
26.21856878792218	0.92
26.689663588001654	0.9266666666666666
27.160758388081128	0.9266666666666666
27.631853188160598	0.9266666666666666
28.102947988240068	0.9266666666666666
28.57404278831954	0.9266666666666666
29.045137588399015	0.9266666666666666
29.516232388478485	0.9333333333333333
29.987327188557956	0.9333333333333333
30.45842198863743	0.94
30.929516788716903	0.94
31.400611588796373	0.94
31.871706388875847	0.94
32.34280118895532	0.9466666666666667
32.81389598903479	0.9533333333333334
33.28499078911426	0.96
33.75608558919373	0.9666666666666667
34.2271803892732	0.9666666666666667
34.69827518935268	0.9666666666666667
35.16936998943215	0.9666666666666667
35.64046478951162	0.9666666666666667
36.111559589591096	0.9666666666666667
36.582654389670566	0.9666666666666667
37.053749189750036	0.9666666666666667
37.524843989829506	0.9733333333333334
37.995938789908976	0.9733333333333334
38.46703358998845	0.9733333333333334
38.938128390067924	0.98
39.409223190147394	0.98
39.88031799022687	0.98
40.35141279030634	0.98
40.82250759038581	0.98
41.29360239046528	0.98
41.76469719054475	0.98
42.23579199062423	0.98
42.7068867907037	0.98
43.17798159078317	0.98
43.649076390862646	0.98
44.120171190942116	0.9866666666666667
44.59126599102159	0.9866666666666667
45.06236079110106	0.9866666666666667
45.53345559118053	0.9866666666666667
46.004550391260004	0.9866666666666667
46.475645191339474	0.9866666666666667
46.94673999141895	0.9866666666666667
47.41783479149842	1.0
48.0    1.0
48.5    1.0
49.0    1.0
49.5    1.0
50.0    1.0

==> figures/cumul_pol2_1e-2.txt <==
gamma   cumul
0.5	0.0
0.55	0.0
0.6	0.0
0.6136922753977292	0.0025
0.6219086977979806	0.0025
0.6301251201982319	0.0025
0.6383415425984833	0.0025
0.6465579649987345	0.0025
0.654774387398986	0.0025
0.6629908097992372	0.0025
0.6712072321994886	0.0025
0.6794236545997399	0.0025
0.6876400769999913	0.0025
0.6958564994002425	0.0025
0.704072921800494	0.0025
0.7122893442007452	0.0025
0.7205057666009966	0.0025
0.7287221890012479	0.005
0.7369386114014993	0.0075
0.7451550338017505	0.0175
0.753371456202002	0.5
0.7615878786022532	0.5
0.7698043010025046	0.5
0.7780207234027559	0.5
0.7862371458030073	0.5
0.7944535682032585	0.5
0.80266999060351	0.5
0.8108864130037612	0.5
0.8191028354040125	0.5
0.8273192578042639	0.5
0.8355356802045152	0.5
0.8437521026047665	0.5
0.8519685250050179	0.5
0.8601849474052692	0.5
0.8684013698055205	0.5
0.8766177922057719	0.5
0.8848342146060232	0.5
0.8930506370062745	0.5
0.9012670594065259	0.5
0.9094834818067772	0.5
0.9176999042070285	0.5
0.9259163266072798	0.5
0.9341327490075312	0.5
0.9423491714077825	0.5
0.9505655938080338	0.5
0.9587820162082852	0.5
0.9669984386085365	0.5
0.9752148610087878	0.5
0.9834312834090392	0.5
0.9916477058092905	0.5
0.9998641282095418	0.5
1.0080805506097932	0.5
1.0162969730100444	0.5
1.0245133954102958	0.5
1.032729817810547	0.5
1.0409462402107985	0.5
1.0491626626110497	0.5
1.0573790850113012	0.5
1.0655955074115524	0.5
1.0738119298118038	0.5
1.082028352212055	0.5
1.0902447746123065	0.5
1.0984611970125577	0.5
1.1066776194128092	0.5
1.1148940418130604	0.5
1.1231104642133118	0.5
1.131326886613563	0.5
1.1395433090138145	0.5
1.1477597314140657	0.5
1.1559761538143172	0.5
1.1641925762145684	0.5
1.1724089986148198	0.5
1.180625421015071	0.5
1.1888418434153225	0.5
1.1970582658155737	0.5
1.2052746882158252	0.5
1.2134911106160764	0.5
1.2217075330163278	0.5
1.229923955416579	0.5
1.2381403778168305	0.5
1.2463568002170817	0.5
1.2545732226173332	0.5
1.2627896450175844	0.5
1.2710060674178358	0.5
1.279222489818087	0.5
1.2874389122183385	0.5
1.2956553346185897	0.5
1.3038717570188412	0.5
1.3120881794190924	0.5
1.3203046018193438	0.5
1.328521024219595	0.5
1.3367374466198465	0.5
1.3449538690200977	0.5
1.3531702914203492	0.5
1.3613867138206004	0.5025
1.3696031362208518	0.505
1.377819558621103	0.505
1.3860359810213545	0.5075
1.3942524034216057	0.51
1.402468825821857	0.5175
1.4106852482221084	0.53
1.4189016706223596	0.5675
1.427118093022611	1.0
1.45	1.0
1.5	1.0
1.55	1.0
1.6	1.0
1.65	1.0
1.7	1.0
1.75	1.0
1.8	1.0
1.85	1.0
1.9	1.0
1.95	1.0
2.0	1.0
2.05	1.0
2.1	1.0
2.15	1.0
2.2	1.0
2.25	1.0
2.3	1.0
2.35	1.0
2.4	1.0
2.45	1.0
2.5	1.0
2.55	1.0
2.6	1.0
2.65	1.0
2.7	1.0
2.75	1.0
2.8	1.0
2.85	1.0
2.9	1.0
2.95	1.0
3.0	1.0
3.05	1.0
3.1	1.0
3.15	1.0
3.2	1.0
3.25	1.0
3.3	1.0
3.35	1.0
3.4	1.0
3.45	1.0
3.5	1.0
3.55	1.0
3.6	1.0
3.65	1.0
3.7	1.0
3.75	1.0
3.8	1.0
3.85	1.0
3.9	1.0
3.95	1.0
4.0	1.0
4.05	1.0
4.1	1.0
4.15	1.0
4.2	1.0
4.25	1.0
4.3	1.0
4.35	1.0
4.4	1.0
4.45	1.0
4.5	1.0
4.55	1.0
4.6	1.0
4.65	1.0
4.7	1.0
4.75	1.0
4.8	1.0
4.85	1.0
4.9	1.0
4.95	1.0
5.0	1.0
5.05	1.0
5.1	1.0
5.15	1.0
5.2	1.0
5.25	1.0
5.3	1.0
5.35	1.0
5.4	1.0
5.45	1.0
5.5	1.0
5.55	1.0
5.6	1.0
5.65	1.0
5.7	1.0
5.75	1.0
5.8	1.0
5.85	1.0
5.9	1.0
5.95	1.0
6.0	1.0
6.05	1.0
6.1	1.0
6.15	1.0
6.2	1.0
6.25	1.0
6.3	1.0
6.35	1.0
6.4	1.0
6.45	1.0
6.5	1.0
6.55	1.0
6.6	1.0
6.65	1.0
6.7	1.0
6.75	1.0
6.8	1.0
6.85	1.0
6.9	1.0
6.95	1.0
7.0	1.0
7.05	1.0
7.1	1.0
7.15	1.0
7.2	1.0
7.25	1.0
7.3	1.0
7.35	1.0
7.4	1.0
7.45	1.0
7.5	1.0
7.55	1.0
7.6	1.0
7.65	1.0
7.7	1.0
7.75	1.0
7.8	1.0
7.85	1.0
7.9	1.0
7.95	1.0
8.0	1.0
8.05	1.0
8.1	1.0
8.15	1.0
8.2	1.0
8.25	1.0
8.3	1.0
8.35	1.0
8.4	1.0
8.45	1.0
8.5	1.0
8.55	1.0
8.6	1.0
8.65	1.0
8.7	1.0
8.75	1.0
8.8	1.0
8.85	1.0
8.9	1.0
8.95	1.0
9.0	1.0
9.05	1.0
9.1	1.0
9.15	1.0
9.2	1.0
9.25	1.0
9.3	1.0
9.35	1.0
9.4	1.0
9.45	1.0
9.5	1.0
9.55	1.0
9.6	1.0
9.65	1.0
9.7	1.0
9.75	1.0
9.8	1.0
9.85	1.0
9.9	1.0
9.95	1.0
10.0	1.0
10.05	1.0
10.1	1.0
10.15	1.0
10.2	1.0
10.25	1.0
10.3	1.0
10.35	1.0
10.4	1.0
10.45	1.0
10.5	1.0
10.55	1.0
10.6	1.0
10.65	1.0
10.7	1.0
10.75	1.0
10.8	1.0
10.85	1.0
10.9	1.0
10.95	1.0
11.0	1.0
11.05	1.0
11.1	1.0
11.15	1.0
11.2	1.0
11.25	1.0
11.3	1.0
11.35	1.0
11.4	1.0
11.45	1.0
11.5	1.0
11.55	1.0
11.6	1.0
11.65	1.0
11.7	1.0
11.75	1.0
11.8	1.0
11.85	1.0
11.9	1.0
11.95	1.0
12.0	1.0
12.05	1.0
12.1	1.0
12.15	1.0
12.2	1.0
12.25	1.0
12.3	1.0
12.35	1.0
12.4	1.0
12.45	1.0
12.5	1.0
12.55	1.0
12.6	1.0
12.65	1.0
12.7	1.0
12.75	1.0
12.8	1.0
12.85	1.0
12.9	1.0
12.95	1.0
13.0	1.0
13.05	1.0
13.1	1.0
13.15	1.0
13.2	1.0
13.25	1.0
13.3	1.0
13.35	1.0
13.4	1.0
13.45	1.0
13.5	1.0
13.55	1.0
13.6	1.0
13.65	1.0
13.7	1.0
13.75	1.0
13.8	1.0
13.85	1.0
13.9	1.0
13.95	1.0
14.0	1.0
14.05	1.0
14.1	1.0
14.15	1.0
14.2	1.0
14.25	1.0
14.3	1.0
14.35	1.0
14.4	1.0
14.45	1.0
14.5	1.0
14.55	1.0
14.6	1.0
14.65	1.0
14.7	1.0
14.75	1.0
14.8	1.0
14.85	1.0
14.9	1.0
14.95	1.0
15.0	1.0
15.05	1.0
15.1	1.0
15.15	1.0
15.2	1.0
15.25	1.0
15.3	1.0
15.35	1.0
15.4	1.0
15.45	1.0
15.5	1.0
15.55	1.0
15.6	1.0
15.65	1.0
15.7	1.0
15.75	1.0
15.8	1.0
15.85	1.0
15.9	1.0
15.95	1.0
16.0	1.0
16.05	1.0
16.1	1.0
16.15	1.0
16.2	1.0
16.25	1.0
16.3	1.0
16.35	1.0
16.4	1.0
16.45	1.0
16.5	1.0
16.55	1.0
16.6	1.0
16.65	1.0
16.7	1.0
16.75	1.0
16.8	1.0
16.85	1.0
16.9	1.0
16.95	1.0
17.0	1.0
17.05	1.0
17.1	1.0
17.15	1.0
17.2	1.0
17.25	1.0
17.3	1.0
17.35	1.0
17.4	1.0
17.45	1.0
17.5	1.0
17.55	1.0
17.6	1.0
17.65	1.0
17.7	1.0
17.75	1.0
17.8	1.0
17.85	1.0
17.9	1.0
17.95	1.0
18.0	1.0
18.05	1.0
18.1	1.0
18.15	1.0
18.2	1.0
18.25	1.0
18.3	1.0
18.35	1.0
18.4	1.0
18.45	1.0
18.5	1.0
18.55	1.0
18.6	1.0
18.65	1.0
18.7	1.0
18.75	1.0
18.8	1.0
18.85	1.0
18.9	1.0
18.95	1.0
19.0	1.0
19.05	1.0
19.1	1.0
19.15	1.0
19.2	1.0
19.25	1.0
19.3	1.0
19.35	1.0
19.4	1.0
19.45	1.0
19.5	1.0
19.55	1.0
19.6	1.0
19.65	1.0
19.7	1.0
19.75	1.0
19.8	1.0
19.85	1.0
19.9	1.0
19.95	1.0
20.0	1.0
20.05	1.0
20.1	1.0
20.15	1.0
20.2	1.0
20.25	1.0
20.3	1.0
20.35	1.0
20.4	1.0
20.45	1.0
20.5	1.0
20.55	1.0
20.6	1.0
20.65	1.0
20.7	1.0
20.75	1.0
20.8	1.0
20.85	1.0
20.9	1.0
20.95	1.0
21.0	1.0
21.05	1.0
21.1	1.0
21.15	1.0
21.2	1.0
21.25	1.0
21.3	1.0
21.35	1.0
21.4	1.0
21.45	1.0
21.5	1.0
21.55	1.0
21.6	1.0
21.65	1.0
21.7	1.0
21.75	1.0
21.8	1.0
21.85	1.0
21.9	1.0
21.95	1.0
22.0	1.0
22.05	1.0
22.1	1.0
22.15	1.0
22.2	1.0
22.25	1.0
22.3	1.0
22.35	1.0
22.4	1.0
22.45	1.0
22.5	1.0
22.55	1.0
22.6	1.0
22.65	1.0
22.7	1.0
22.75	1.0
22.8	1.0
22.85	1.0
22.9	1.0
22.95	1.0
23.0	1.0
23.05	1.0
23.1	1.0
23.15	1.0
23.2	1.0
23.25	1.0
23.3	1.0
23.35	1.0
23.4	1.0
23.45	1.0
23.5	1.0
23.55	1.0
23.6	1.0
23.65	1.0
23.7	1.0
23.75	1.0
23.8	1.0
23.85	1.0
23.9	1.0
23.95	1.0
24.0	1.0
24.05	1.0
24.1	1.0
24.15	1.0
24.2	1.0
24.25	1.0
24.3	1.0
24.35	1.0
24.4	1.0
24.45	1.0
24.5	1.0
24.55	1.0
24.6	1.0
24.65	1.0
24.7	1.0
24.75	1.0
24.8	1.0
24.85	1.0
24.9	1.0
24.95	1.0
25.0	1.0
25.05	1.0
25.1	1.0
25.15	1.0
25.2	1.0
25.25	1.0
25.3	1.0
25.35	1.0
25.4	1.0
25.45	1.0
25.5	1.0
25.55	1.0
25.6	1.0
25.65	1.0
25.7	1.0
25.75	1.0
25.8	1.0
25.85	1.0
25.9	1.0
25.95	1.0
26.0	1.0
26.05	1.0
26.1	1.0
26.15	1.0
26.2	1.0
26.25	1.0
26.3	1.0
26.35	1.0
26.4	1.0
26.45	1.0
26.5	1.0
26.55	1.0
26.6	1.0
26.65	1.0
26.7	1.0
26.75	1.0
26.8	1.0
26.85	1.0
26.9	1.0
26.95	1.0
27.0	1.0
27.05	1.0
27.1	1.0
27.15	1.0
27.2	1.0
27.25	1.0
27.3	1.0
27.35	1.0
27.4	1.0
27.45	1.0
27.5	1.0
27.55	1.0
27.6	1.0
27.65	1.0
27.7	1.0
27.75	1.0
27.8	1.0
27.85	1.0
27.9	1.0
27.95	1.0
28.0	1.0
28.05	1.0
28.1	1.0
28.15	1.0
28.2	1.0
28.25	1.0
28.3	1.0
28.35	1.0
28.4	1.0
28.45	1.0
28.5	1.0
28.55	1.0
28.6	1.0
28.65	1.0
28.7	1.0
28.75	1.0
28.8	1.0
28.85	1.0
28.9	1.0
28.95	1.0
29.0	1.0
29.05	1.0
29.1	1.0
29.15	1.0
29.2	1.0
29.25	1.0
29.3	1.0
29.35	1.0
29.4	1.0
29.45	1.0
29.5	1.0
29.55	1.0
29.6	1.0
29.65	1.0
29.7	1.0
29.75	1.0
29.8	1.0
29.85	1.0
29.9	1.0
29.95	1.0
30.0	1.0
30.05	1.0
30.1	1.0
30.15	1.0
30.2	1.0
30.25	1.0
30.3	1.0
30.35	1.0
30.4	1.0
30.45	1.0
30.5	1.0
30.55	1.0
30.6	1.0
30.65	1.0
30.7	1.0
30.75	1.0
30.8	1.0
30.85	1.0
30.9	1.0
30.95	1.0
31.0	1.0
31.05	1.0
31.1	1.0
31.15	1.0
31.2	1.0
31.25	1.0
31.3	1.0
31.35	1.0
31.4	1.0
31.45	1.0
31.5	1.0
31.55	1.0
31.6	1.0
31.65	1.0
31.7	1.0
31.75	1.0
31.8	1.0
31.85	1.0
31.9	1.0
31.95	1.0
32.0	1.0
32.05	1.0
32.1	1.0
32.15	1.0
32.2	1.0
32.25	1.0
32.3	1.0
32.35	1.0
32.4	1.0
32.45	1.0
32.5	1.0
32.55	1.0
32.6	1.0
32.65	1.0
32.7	1.0
32.75	1.0
32.8	1.0
32.85	1.0
32.9	1.0
32.95	1.0
33.0	1.0
33.05	1.0
33.1	1.0
33.15	1.0
33.2	1.0
33.25	1.0
33.3	1.0
33.35	1.0
33.4	1.0
33.45	1.0
33.5	1.0
33.55	1.0
33.6	1.0
33.65	1.0
33.7	1.0
33.75	1.0
33.8	1.0
33.85	1.0
33.9	1.0
33.95	1.0
34.0	1.0
34.05	1.0
34.1	1.0
34.15	1.0
34.2	1.0
34.25	1.0
34.3	1.0
34.35	1.0
34.4	1.0
34.45	1.0
34.5	1.0
34.55	1.0
34.6	1.0
34.65	1.0
34.7	1.0
34.75	1.0
34.8	1.0
34.85	1.0
34.9	1.0
34.95	1.0
35.0	1.0
35.05	1.0
35.1	1.0
35.15	1.0
35.2	1.0
35.25	1.0
35.3	1.0
35.35	1.0
35.4	1.0
35.45	1.0
35.5	1.0
35.55	1.0
35.6	1.0
35.65	1.0
35.7	1.0
35.75	1.0
35.8	1.0
35.85	1.0
35.9	1.0
35.95	1.0
36.0	1.0
36.05	1.0
36.1	1.0
36.15	1.0
36.2	1.0
36.25	1.0
36.3	1.0
36.35	1.0
36.4	1.0
36.45	1.0
36.5	1.0
36.55	1.0
36.6	1.0
36.65	1.0
36.7	1.0
36.75	1.0
36.8	1.0
36.85	1.0
36.9	1.0
36.95	1.0
37.0	1.0
37.05	1.0
37.1	1.0
37.15	1.0
37.2	1.0
37.25	1.0
37.3	1.0
37.35	1.0
37.4	1.0
37.45	1.0
37.5	1.0
37.55	1.0
37.6	1.0
37.65	1.0
37.7	1.0
37.75	1.0
37.8	1.0
37.85	1.0
37.9	1.0
37.95	1.0
38.0	1.0
38.05	1.0
38.1	1.0
38.15	1.0
38.2	1.0
38.25	1.0
38.3	1.0
38.35	1.0
38.4	1.0
38.45	1.0
38.5	1.0
38.55	1.0
38.6	1.0
38.65	1.0
38.7	1.0
38.75	1.0
38.8	1.0
38.85	1.0
38.9	1.0
38.95	1.0
39.0	1.0
39.05	1.0
39.1	1.0
39.15	1.0
39.2	1.0
39.25	1.0
39.3	1.0
39.35	1.0
39.4	1.0
39.45	1.0
39.5	1.0
39.55	1.0
39.6	1.0
39.65	1.0
39.7	1.0
39.75	1.0
39.8	1.0
39.85	1.0
39.9	1.0
39.95	1.0
40.0	1.0
40.05	1.0
40.1	1.0
40.15	1.0
40.2	1.0
40.25	1.0
40.3	1.0
40.35	1.0
40.4	1.0
40.45	1.0
40.5	1.0
40.55	1.0
40.6	1.0
40.65	1.0
40.7	1.0
40.75	1.0
40.8	1.0
40.85	1.0
40.9	1.0
40.95	1.0
41.0	1.0
41.05	1.0
41.1	1.0
41.15	1.0
41.2	1.0
41.25	1.0
41.3	1.0
41.35	1.0
41.4	1.0
41.45	1.0
41.5	1.0
41.55	1.0
41.6	1.0
41.65	1.0
41.7	1.0
41.75	1.0
41.8	1.0
41.85	1.0
41.9	1.0
41.95	1.0
42.0	1.0
42.05	1.0
42.1	1.0
42.15	1.0
42.2	1.0
42.25	1.0
42.3	1.0
42.35	1.0
42.4	1.0
42.45	1.0
42.5	1.0
42.55	1.0
42.6	1.0
42.65	1.0
42.7	1.0
42.75	1.0
42.8	1.0
42.85	1.0
42.9	1.0
42.95	1.0
43.0	1.0
43.05	1.0
43.1	1.0
43.15	1.0
43.2	1.0
43.25	1.0
43.3	1.0
43.35	1.0
43.4	1.0
43.45	1.0
43.5	1.0
43.55	1.0
43.6	1.0
43.65	1.0
43.7	1.0
43.75	1.0
43.8	1.0
43.85	1.0
43.9	1.0
43.95	1.0
44.0	1.0
44.05	1.0
44.1	1.0
44.15	1.0
44.2	1.0
44.25	1.0
44.3	1.0
44.35	1.0
44.4	1.0
44.45	1.0
44.5	1.0
44.55	1.0
44.6	1.0
44.65	1.0
44.7	1.0
44.75	1.0
44.8	1.0
44.85	1.0
44.9	1.0
44.95	1.0
45.0	1.0
45.05	1.0
45.1	1.0
45.15	1.0
45.2	1.0
45.25	1.0
45.3	1.0
45.35	1.0
45.4	1.0
45.45	1.0
45.5	1.0
45.55	1.0
45.6	1.0
45.65	1.0
45.7	1.0
45.75	1.0
45.8	1.0
45.85	1.0
45.9	1.0
45.95	1.0
46.0	1.0
46.05	1.0
46.1	1.0
46.15	1.0
46.2	1.0
46.25	1.0
46.3	1.0
46.35	1.0
46.4	1.0
46.45	1.0
46.5	1.0
46.55	1.0
46.6	1.0
46.65	1.0
46.7	1.0
46.75	1.0
46.8	1.0
46.85	1.0
46.9	1.0
46.95	1.0
47.0	1.0
47.05	1.0
47.1	1.0
47.15	1.0
47.2	1.0
47.25	1.0
47.3	1.0
47.35	1.0
47.4	1.0
47.45	1.0
47.5	1.0
47.55	1.0
47.6	1.0
47.65	1.0
47.7	1.0
47.75	1.0
47.8	1.0
47.85	1.0
47.9	1.0
47.95	1.0
48.0	1.0
48.05	1.0
48.1	1.0
48.15	1.0
48.2	1.0
48.25	1.0
48.3	1.0
48.35	1.0
48.4	1.0
48.45	1.0
48.5	1.0
48.55	1.0
48.6	1.0
48.65	1.0
48.7	1.0
48.75	1.0
48.8	1.0
48.85	1.0
48.9	1.0
48.95	1.0
49.0	1.0
49.05	1.0
49.1	1.0
49.15	1.0
49.2	1.0
49.25	1.0
49.3	1.0
49.35	1.0
49.4	1.0
49.45	1.0
49.5	1.0
49.55	1.0
49.6	1.0
49.65	1.0
49.7	1.0
49.75	1.0
49.8	1.0
49.85	1.0
49.9	1.0
49.95	1.0
50.0	1.0


==> figures/gamma_rho_polyak1_1e-1.txt <==
gamma   rho bound
5	0.25	0.752066	
4.71334	0.288672	0.752066	
4.44312	0.325073	0.752066	
4.18839	0.359327	0.752066	
3.94826	0.391553	0.752066	
3.7219	0.421861	0.752066	
3.50852	0.450357	0.752066	
3.30737	0.477136	0.752066	
3.11775	0.502289	0.752066	
2.93901	0.525902	0.752066	
2.77051	0.548054	0.752066	
2.61167	0.568818	0.752066	
2.46194	0.588262	0.752066	
2.32079	0.606448	0.752066	
2.18774	0.623433	0.752066	
2.06231	0.639268	0.752066	
1.94408	0.654	0.752066	
1.83262	0.667669	0.752066	
1.72755	0.680309	0.752066	
1.62851	0.691948	0.752066	
1.53515	0.702606	0.752066	
1.44713	0.712295	0.752066	
1.36417	0.72102	0.752066	
1.28596	0.728771	0.752066	
1.21223	0.735528	0.752066	
1.14273	0.74125	0.752066	
1.07722	0.745876	0.752066	
1.01546	0.749316	0.752066	
0.957241	0.751437	0.752066	
0.902361	0.752052	0.752066	
0.850627	0.750889	0.752066	
0.801859	0.747551	0.752066	
0.755888	0.741445	0.752066	
0.712551	0.73165	0.752066	
0.6717	0.716678	0.752066	
0.63319	0.693961	0.752066	
0.596888	0.65869	0.752066	
0.562668	0.600711	0.752066	
0.530409	0.494308	0.752066	
0.5	0.25	0.752066	


==> figures/gamma_rho_polyak1_1e-2.txt <==
gamma   rho bound
50	0.25	0.970591	
44.4312	0.332657	0.970591	
39.4826	0.406144	0.970591	
35.0852	0.471451	0.970591	
31.1775	0.52947	0.970591	
27.7051	0.581035	0.970591	
24.6194	0.626848	0.970591	
21.8774	0.667561	0.970591	
19.4408	0.703722	0.970591	
17.2755	0.735861	0.970591	
15.3515	0.764408	0.970591	
13.6417	0.78977	0.970591	
12.1223	0.812299	0.970591	
10.7722	0.83231	0.970591	
9.57241	0.850081	0.970591	
8.50627	0.865862	0.970591	
7.55888	0.879871	0.970591	
6.717	0.892305	0.970591	
5.96888	0.903336	0.970591	
5.30409	0.913117	0.970591	
4.71334	0.921785	0.970591	
4.18839	0.929458	0.970591	
3.7219	0.936244	0.970591	
3.30737	0.942234	0.970591	
2.93901	0.94751	0.970591	
2.61167	0.952141	0.970591	
2.32079	0.956187	0.970591	
2.06231	0.959697	0.970591	
1.83262	0.96271	0.970591	
1.62851	0.965251	0.970591	
1.44713	0.967333	0.970591	
1.28596	0.968947	0.970591	
1.14273	0.970057	0.970591	
1.01546	0.970573	0.970591	
0.902361	0.97031	0.970591	
0.801859	0.968876	0.970591	
0.712551	0.965331	0.970591	
0.63319	0.956896	0.970591	
0.562668	0.930464	0.970591	
0.5	0.25003	0.970591	


==> figures/gamma_rho_polyak2_1e-2.txt <==
gamma   rho
50	4.23147e-09	
44.4312	0.110261	
39.4826	0.208239	
35.0852	0.2953	
31.1775	0.372661	
27.7051	0.4414	
24.6194	0.502481	
21.8774	0.556682	
19.4408	0.604973	
17.2755	0.647801	
15.3515	0.685878	
13.6417	0.719683	
12.1223	0.749723	
10.7722	0.776412	
9.57241	0.800103	
8.50627	0.821145	
7.55888	0.839828	
6.717	0.856406	
5.96888	0.871112	
5.30409	0.884155	
4.71334	0.895712	
4.18839	0.905944	
3.7219	0.914992	
3.30737	0.922979	
2.93901	0.930013	
2.61167	0.936188	
2.32079	0.941582	
2.06231	0.946262	
1.83262	0.950279	
1.62851	0.953668	
1.44713	0.956444	
1.28596	0.958597	
1.14273	0.960076	
1.01546	0.960764	
0.902361	0.960414	
0.801859	0.958501	
0.712551	0.953775	
0.63319	0.942528	
0.562668	0.907285	
0.5	3.37248e-09	


==> figures/logitSonarReg1e-4.txt <==
iter    gd  apg apgl    pol
0.0	528.5472124526427	528.5472124526427	528.5472124526427	528.5472124526427
2000.0	43.606258736266675	8.957307482227137	14.077556659187852	12.056247447594249
4000.0	37.49416565288644	1.827199670537496	28.79365641749378	6.817944104638783
6000.0	34.332164926491686	0.1493454819293687	31.956863283461736	4.022098633908487
8000.0	32.20691717070952	0.01425073606809324	26.057224879354287	2.1998482976282663
10000.0	30.624859017088525	0.0693807625964995	17.715556835810894	1.2156585609264097
12000.0	29.379493970824413	0.057457544634025304	10.382032956073648	0.6668616632762623
14000.0	28.361965170842552	0.014409442104398984	5.087440503173908	0.31258862722942915
16000.0	27.507567974887266	0.0007217708474813733	1.8383643341000138	0.1200490365220288
18000.0	26.774899793698438	0.011395875343836792	0.39678338667139457	0.04657172708180024
20000.0	26.136053813762317	0.012223414000013477	0.09092564533380809	0.010816775570988035
22000.0	25.571449605919483	0.002816231883054243	0.13987055098727286	0.0007900105557334669
24000.0	25.066891204930254	0.00043618850011029053	0.0718502147569886	2.345293085603828e-5
26000.0	24.611796945385937	0.004219356555023701	0.018200819762022924	1.7952945556842792e-6
28000.0	24.198087782649825	0.004356488176859408	0.005201307127137511	1.215004523658081e-7
30000.0	23.81946474893988	0.0010209010790189765	0.003607827551603826	1.6256445078965953e-9
32000.0	23.47092561864195	0.00022030321499588723	0.0032484533781174108	3.764988321108831e-12
34000.0	23.148433370537493	0.00196886296468346	0.0012587251812670175	7.904787935331115e-14
36000.0	22.848683571609627	0.0019643000746745187	0.0002372957343004245	8.881784197001252e-15
38000.0	22.568937735077263	0.0003780657880980698	8.516155872229092e-5	0.0
40000.0	22.306901610409668	0.0002003666359309264	9.988023814067049e-5	0.0
42000.0	22.060634676662172	0.0011209693116143171	6.890658681779627e-5	0.0
44000.0	21.82848170789749	0.0010175097883289297	1.4578865420666887e-5	0.0
46000.0	21.609020227019855	0.00017023982553432404	1.6318862590125605e-6	0.0
48000.0	21.401019587889774	0.00016080112960725756	2.910373431141977e-6	-1.7763568394002505e-15
50000.0	21.203408701801283	0.0007026044961646605	2.8083881726814752e-6	-1.7763568394002505e-15
52000.0	21.015250284680363	0.0005708143576930169	9.870449710902562e-7	-1.7763568394002505e-15
54000.0	20.835720090286195	6.370516947828975e-5	8.755463554166454e-8	-1.7763568394002505e-15
56000.0	20.664090003983805	0.00013779391365797977	6.903699389937401e-8	-1.7763568394002505e-15
58000.0	20.499714160306606	0.00047869160092872676	9.759831964828436e-8	-1.7763568394002505e-15
60000.0	20.34201745401623	0.0003493368925466811	4.7105335632124934e-8	-1.7763568394002505e-15
62000.0	20.19048596411015	2.6070998484506447e-5	1.010452432836928e-8	-1.7763568394002505e-15
64000.0	20.044658920247947	0.00010740700247513502	2.022735756668226e-9	-1.7763568394002505e-15
66000.0	19.904121922906807	0.0003346389693730245	2.749071192909014e-9	-1.7763568394002505e-15
68000.0	19.76850119016604	0.0002211462883030535	1.951141470613038e-9	-1.7763568394002505e-15
70000.0	19.637458650881378	1.234773051628224e-5	6.540341601635191e-10	-1.7763568394002505e-15
72000.0	19.510687740028676	9.39421093368864e-5	1.4646328594380975e-10	-1.7763568394002505e-15
74000.0	19.3879097799461	0.000240011689382591	5.4851234665420634e-11	-1.7763568394002505e-15
76000.0	19.26887085308514	0.0001418029558557521	6.639400140784346e-11	-1.7763568394002505e-15
78000.0	19.153339089150148	7.209517717043923e-6	3.624744948638181e-11	-1.7763568394002505e-15
80000.0	19.041102303240525	8.335537592873976e-5	9.799272504551482e-12	-1.7763568394002505e-15
82000.0	18.931965932609437	0.0001786071795022437	1.3562484468820912e-12	-1.7763568394002505e-15
84000.0	18.825751228519298	9.037880407536392e-5	1.5258905250448151e-12	-1.7763568394002505e-15
86000.0	18.722293666864484	2.699779263259927e-6	1.6706636074559356e-12	-1.7763568394002505e-15
88000.0	18.62144154709625	7.46652824599181e-5	6.075140390748857e-13	-1.7763568394002505e-15
90000.0	18.52305475379186	0.00013662176950379745	9.85878045867139e-14	-1.7763568394002505e-15
92000.0	18.427003659170587	6.011799896743497e-5	4.1744385725905886e-14	-1.7763568394002505e-15
94000.0	18.333168148136828	1.2292072444353153e-6	7.549516567451064e-14	-1.7763568394002505e-15
96000.0	18.241436750155682	6.468761959510516e-5	4.1744385725905886e-14	-1.7763568394002505e-15
98000.0	18.151705864540784	0.00010527419745809397	1.687538997430238e-14	-1.7763568394002505e-15


==> figures/logitSonarReg1e-7.txt <==
iter    gd  apg pol
0.0	947.2548899405442	947.2548899405442	947.2548899405442
2000.0	43.06183723043165	12.790183186421014	16.397973510686167
4000.0	39.0222730537495	4.607627332772796	10.87656912778367
6000.0	36.661865264450725	1.8270599705703587	7.439536773634723
8000.0	34.994790484680934	0.891555143681491	5.223819405277594
10000.0	33.71810576895314	0.511794097039205	3.7663438675609275
12000.0	32.691357492656486	0.3285215351666083	2.8048319331618923
14000.0	31.837174191895713	0.22769977663520155	2.1776109717315206
16000.0	31.108503952188425	0.1666027120199019	1.6547356210136264
18000.0	30.474780198704025	0.12680495413806916	1.3180812309101944
20000.0	29.915153362239096	0.09941341947984687	1.0193668853642386
22000.0	29.41484367900209	0.07973541201598361	0.8217569810599561
24000.0	28.96303587307365	0.06510994264155232	0.6609112583945228
26000.0	28.55159893840483	0.05393699187059507	0.5369093610473537
28000.0	28.174274989337246	0.04520702268094083	0.43961921964952044
30000.0	27.826147773600425	0.03825695199177112	0.36072131007506447
32000.0	27.503284451302342	0.032636151248899445	0.29260280902216523
34000.0	27.202488174448224	0.028029288636386044	0.23806259153036294
36000.0	26.921123436279178	0.024210055536967156	0.19362485092498283
38000.0	26.656990325574604	0.02101242058691109	0.1588912384601991
40000.0	26.408232323600725	0.018312206081489413	0.13066589944740262
42000.0	26.173267535673926	0.01601494217163831	0.10741805149765417
44000.0	25.95073657730158	0.014047661463814327	0.08688646277487154
46000.0	25.739462487736358	0.012353232823600197	0.07099704072111346
48000.0	25.538419462347232	0.010886374399124554	0.05706885711717928
50000.0	25.346708145421903	0.009610798613475333	0.04554286454481789
52000.0	25.163535871120754	0.008497133930167319	0.036440979852491756
54000.0	24.988200685818818	0.007521389844292247	0.0293084386269032
56000.0	24.82007829636629	0.006663808087370219	0.02306932082396208
58000.0	24.658611309086595	0.00590799205027669	0.018359401636207796
60000.0	24.503300282135008	0.005240239727636341	0.014326532618081974
62000.0	24.353696228230383	0.004649027157756402	0.010931219320852576
64000.0	24.209394288647374	0.004124604420406613	0.00824590912774913
66000.0	24.070028361545305	0.003658676930265923	0.006165803319168845
68000.0	23.935266514317867	0.0032441518938066266	0.004565790204684738
70000.0	23.804807044947488	0.002874935147107075	0.003245319702639929
72000.0	23.67837508435368	0.0025457672109794015	0.002261366020652588
74000.0	23.55571965258779	0.0022520900903147158	0.0014942247647943344
76000.0	23.436611097997726	0.001989938381534658	0.0009560249081502006
78000.0	23.32083886128998	0.0017558496844248574	0.0005696130580216327
80000.0	23.208209516579824	0.0015467904753603996	0.0002830791946189619
82000.0	23.098545049652973	0.001360094456680793	0.00013137902336536264
84000.0	22.991681340221742	0.0011934110448496953	4.727789631115906e-5
86000.0	22.88746682028526	0.0010446621175349696	7.606919095803216e-6
88000.0	22.785761285061213	0.0009120055254185737	3.894305243105911e-7
90000.0	22.686434836539828	0.0007938041979270623	4.289135627569274e-8
92000.0	22.589366942679714	0.0006885998778859218	1.9113823544747444e-9
94000.0	22.49444559773194	0.0005950907051671776	2.4032823647823776e-10
96000.0	22.40156657124424	0.0005121120132123708	5.982093639889108e-11
98000.0	22.310632735030158	0.00043861981744920675	1.3397470632892094e-11


==> figures/mu_rate_polyak2.txt <==
gamma   rho
0.0001	0.999598	
0.000137382	0.999449	
0.000188739	0.999247	
0.000259294	0.998964	
0.000356225	0.998575	
0.00048939	0.998045	
0.000672336	0.997313	
0.000923671	0.996313	
0.00126896	0.994936	
0.00174333	0.993048	
0.00239503	0.990461	
0.00329034	0.986925	
0.00452035	0.982073	
0.00621017	0.975454	
0.00853168	0.966444	
0.011721	0.954191	
0.0161026	0.937609	
0.0221222	0.915277	
0.030392	0.885492	
0.0417532	0.84609	
0.0573615	0.794771	
0.0788046	0.729151	
0.108264	0.647406	
0.148735	0.549139	
0.204336	0.436457	
0.280722	0.315409	
0.385662	0.196558	
0.529832	0.09445	
0.727895	0.0247936	
1	0	


==> figures/pol2_bin_1e-2.txt <==
bincenter   prop
0.7794495836306963	0.37333333333333335
1.2505443837101682	0.14666666666666667
1.72163918378964	0.03333333333333333
2.192733983869112	0.04
2.663828783948584	0.02666666666666667
3.1349235840280563	0.03333333333333333
3.606018384107528	0.04
4.077113184187	0.02
4.548207984266472	0.02
5.019302784345944	0.02
5.490397584425416	0.03333333333333333
5.961492384504888	0.013333333333333334
6.43258718458436	0.0
6.903681984663832	0.006666666666666667
7.374776784743304	0.006666666666666667
7.845871584822776	0.0
8.316966384902248	0.0
8.788061184981721	0.0
9.259155985061192	0.013333333333333334
9.730250785140665	0.0
10.201345585220135	0.006666666666666667
10.672440385299609	0.0
11.14353518537908	0.006666666666666667
11.614629985458553	0.006666666666666667
12.085724785538023	0.006666666666666667
12.556819585617497	0.0
13.027914385696967	0.006666666666666667
13.49900918577644	0.0
13.97010398585591	0.0
14.441198785935384	0.006666666666666667
14.912293586014854	0.006666666666666667
15.383388386094328	0.006666666666666667
15.8544831861738	0.006666666666666667
16.325577986253272	0.0
16.796672786332742	0.0
17.267767586412216	0.0
17.73886238649169	0.0
18.20995718657116	0.0
18.68105198665063	0.0
19.152146786730103	0.0
19.623241586809577	0.0
20.094336386889047	0.0
20.565431186968517	0.0
21.03652598704799	0.0
21.507620787127465	0.006666666666666667
21.978715587206935	0.0
22.449810387286405	0.0
22.92090518736588	0.0
23.391999987445352	0.006666666666666667
23.863094787524822	0.006666666666666667
24.334189587604293	0.006666666666666667
24.805284387683766	0.0
25.27637918776324	0.0
25.74747398784271	0.0
26.21856878792218	0.006666666666666667
26.689663588001654	0.006666666666666667
27.160758388081128	0.0
27.631853188160598	0.0
28.102947988240068	0.0
28.57404278831954	0.0
29.045137588399015	0.0
29.516232388478485	0.006666666666666667
29.987327188557956	0.0
30.45842198863743	0.006666666666666667
30.929516788716903	0.0
31.400611588796373	0.0
31.871706388875847	0.0
32.34280118895532	0.006666666666666667
32.81389598903479	0.006666666666666667
33.28499078911426	0.006666666666666667
33.75608558919373	0.006666666666666667
34.2271803892732	0.0
34.69827518935268	0.0
35.16936998943215	0.0
35.64046478951162	0.0
36.111559589591096	0.0
36.582654389670566	0.0
37.053749189750036	0.0
37.524843989829506	0.006666666666666667
37.995938789908976	0.0
38.46703358998845	0.0
38.938128390067924	0.006666666666666667
39.409223190147394	0.0
39.88031799022687	0.0
40.35141279030634	0.0
40.82250759038581	0.0
41.29360239046528	0.0
41.76469719054475	0.0
42.23579199062423	0.0
42.7068867907037	0.0
43.17798159078317	0.0
43.649076390862646	0.0
44.120171190942116	0.006666666666666667
44.59126599102159	0.0
45.06236079110106	0.0
45.53345559118053	0.0
46.004550391260004	0.0
46.475645191339474	0.0
46.94673999141895	0.0
47.41783479149842	0.013333333333333334


==> figures/rate_rho_vs_gamma.txt <==
gamma   rho maxrho
10	1.2604e-07	0.66942
6.6667	0.29825	0.66942
5	0.44444	0.66942
4	0.52941	0.66942
3.3333	0.58333	0.66942
2.8571	0.61905	0.66942
2.5	0.64286	0.66942
2.2222	0.65812	0.66942
2	0.66667	0.66942
1.8182	0.66942	0.66942
1.6667	0.66667	0.66942
1.5385	0.65812	0.66942
1.4286	0.64286	0.66942
1.3333	0.61905	0.66942
1.25	0.58333	0.66942
1.1765	0.52941	0.66942
1.1111	0.44444	0.66942
1.0526	0.29825	0.66942
1	8.4141e-08	0.66942

==> figures/zero.txt <==
iter    a
0   1
